From Fixed Defaults to Calibrated Activation Policies for Long-Term Time-Series Forecasting

Long-term time-series forecasting supports decisions in energy, transportation, and other applications where reliable predictions are needed beyond the observed data. Although forecasting research has advanced model architectures, fixed activation configurations provide limited guidance on how activation choices should vary across datasets and prediction horizons. This study aims to establish when task-specific activation choices improve forecasting accuracy and how previous experiments can guide the selection of suitable configurations for new tasks. We develop a calibrated selection policy that learns a reliable default from prior experiments, adapts the activation function and its location to each task, and retains the default when evidence for a change is insufficient. In an evaluation supported by 1,225 Informer training runs across 17 dataset variants and 51 forecasting tasks, the policy reduces mean squared error by 7.86% on average relative to the conventional fixed-activation baseline and improves 72.55% of tasks. These findings establish activation choice and placement as practical opportunities for improving existing forecasting models and show how accumulated experimental evidence can guide configuration decisions without repeating an exhaustive search for every task.

==> README.txt <==
Eng / MDPI revised manuscript

Compile main.tex with pdfLaTeX/BibTeX or Tectonic. Definitions/ contains the
official MDPI class, styles and original logos plus PDF logo conversions.
The manuscript includes one compact Table 1 with 36 representative configurations.
Appendix A / Table A1 contains all 543 configurations / 1,471 seed runs.
Appendix B supplies recovered model/prompt provenance and reproduction instructions.
Appendices C and D restore dataset-level and architecture-specific summaries.
artifacts/rule_induction/ contains a standalone, tested decision replay package.
The full-results CSV retains the same complete record. Source CSVs retain full metric precision and provenance.
Authors, in order: Xu Shijie, Boyan Tang, Kai He, Wu Jianghua.
Xu Shijie and Boyan Tang share first authorship; Boyan Tang is the corresponding author.
Xu Shijie, Boyan Tang, and Wu Jianghua are affiliated with SRIBD; the first two retain their university affiliations. Kai He is affiliated with the School of Aerospace, Mechanical and Mechatronic Engineering, The University of Sydney (kahe0116@uni.sydney.edu.au).
Wu Jianghua is also affiliated with Shenzhen Loop Area Institute, Shenzhen, Guangdong, China.
Funding: Shenzhen Loop Area Institute (Contract No. SLAI2026020007); Shenzhen Science and Technology Program (Grant No. C00120260002).
Author contributions and no-conflict declarations were confirmed by the authors.
Appendix E supplies original dataset citations, data snapshots and training protocols.
artifacts/data_protocol/ records 17 input-file hashes and 1,471 run configurations.
The original Springer draft is preserved under paper/archive/mdpi_revision_20261104.


==> artifacts/data_protocol/checksums.json <==
{
  "training_runs.csv": "a3d5142450937d0549dc416a56a8bfe592b24cc76a484fdf53359d9da26bbc79",
  "solar_source_verification.json": "402b1c805303437174dcbcf1b90b1252c8af273a59eab9ed7436aa61f9ce1ebf",
  "retained_run_configs.json": "74bbd7a0a1440dd9c91945649a169502be139f7a62dbc2b0d92136b17b90b698",
  "README.md": "bc0127b7e9242e576622df176c42fa8b5fba2dd4ad061f496f29689d86d23d41",
  "training_protocols.csv": "ffeb97a5c22a03eb8424c0d5728c514eda44ffd0397243e5031395b0fa1a3830",
  "reconstruct_solar.py": "f8e2491b38973f394e28d8b7699643799dbe8bfe65b6472daf2c234e5e8d1a4c",
  "solar4_missing_value_repair.md": "a20d718f8c243cc84115f1bbc558239abbc06dfaff03d25efb2781b1c2933fda",
  "dataset_manifest.json": "7b1f6db3e12205772b59e2e16400a39c3ddaf967d88e8d817eb1725b1e090004",
  "protocol_source/iTransformer/run.py": "ffb4b3ae90412b9a06297b7a60e97778bc231972c0647c682b06443a46937424",
  "protocol_source/iTransformer/data_provider/data_loader.py": "a9702e9bd99700cdb3b5b573eb366b666988b068b2d19a57f93c933db0d40a20",
  "protocol_source/iTransformer/data_provider/data_factory.py": "767842dd13738391e0b850dc4b6d869350946fe8f0382ccf04bf472889c8b6e5",
  "protocol_source/iTransformer/utils/tools.py": "c569f74b28278aae696f9a518913eb1b784cbb2cacbb4af1b1d138bdd55de11b",
  "protocol_source/iTransformer/scripts/build_itransformer_queue_manifest.py": "8588760af5fe3b8bfb7c8919519cfedee370d59ea1f3e3a3a534b2ae3bc6f857",
  "protocol_source/iTransformer/scripts/itransformer_common.py": "19a0bf5050087970f57c68b65ffd68875167f013e6b91ba58c41260884efe900",
  "protocol_source/PatchTST/PatchTST_supervised/data_provider/data_loader.py": "1d49e2207ae1fa5ae7c1ddbe4be0f38e9b2a73ebc851a16e02681f26f843905e",
  "protocol_source/PatchTST/PatchTST_supervised/data_provider/data_factory.py": "792c7f923779f40c1cd70847c67c276b36cebb3c6a139dcb3aed5ab5773192d5",
  "protocol_source/PatchTST/PatchTST_supervised/utils/tools.py": "460e6b9d53b673259ae293464b2febd4a08e3cccf312c72d646cb09569f5c4f3",
  "protocol_source/PatchTST/PatchTST_supervised/scripts/build_patchtst_queue_manifest.py": "6150666dca5ce7cb47c97529debf4aca895d65222f80c9d079869d787c435483",
  "protocol_source/PatchTST/PatchTST_supervised/scripts/patchtst_common.py": "8e4ca733ee24a85f0001a027b7fbf7d81d6da49b4e00fcadc6fbfe83d7135318",
  "protocol_source/lee_ocil/utils/tools.py": "67639bee05c13611cd50ad6999183c66140fb66a57a515ac492a618667ed9b07",
  "protocol_source/lee_ocil/utils/timefeatures.py": "ba5e80ec6e3d5b7f6d9876b093f44e8df4d14d4abc3184711f307423c1328850",
  "protocol_source/lee_ocil/scripts/phase4_common.py": "7b026111d39435bce0f521f6f29b05ea5fbf5faebdbb3ab115525fd1e2f3164f",
  "protocol_source/lee_ocil/exp/exp_config.py": "1526e989068317bfc00a89ed14d9d7816d4c35b730c2de727bccac150a47782a",
  "protocol_source/lee_ocil/exp/exp_informer.py": "26cc2c10536b1511e5083e46b5020a868143e638574afe8de3583612a31d2f92",
  "protocol_source/lee_ocil/data/data_loader.py": "3569a89bb12b860d83bfc6a30b1bcc1b0b1b74ab581acf5a5a5a2dbee22841e3"
}


==> artifacts/data_protocol/dataset_manifest.json <==
{
  "snapshot_date": "2026-11-04",
  "version_policy": "SHA-256 identifies the exact experimental CSV; retrieval dates and upstream tags were not retained in historical logs.",
  "datasets": [
    {
      "dataset": "ETTh1",
      "file": "lee_ocil/ETT-small/ETTh1.csv",
      "sha256": "f18de3ad269cef59bb07b5438d79bb3042d3be49bdeecf01c1cd6d29695ee066",
      "rows": 17420,
      "channels": 7,
      "columns": [
        "date",
        "HUFL",
        "HULL",
        "MUFL",
        "MULL",
        "LUFL",
        "LULL",
        "OT"
      ],
      "first_timestamp": "2016-07-01 00:00:00",
      "last_timestamp": "2018-06-26 19:00:00",
      "split_end_exclusive": [
        8640,
        11520,
        14400
      ],
      "missing_values": 0
    },
    {
      "dataset": "ETTh2",
      "file": "lee_ocil/ETT-small/ETTh2.csv",
      "sha256": "a3dc2c597b9218c7ce1cd55eb77b283fd459a1d09d753063f944967dd6b9218b",
      "rows": 17420,
      "channels": 7,
      "columns": [
        "date",
        "HUFL",
        "HULL",
        "MUFL",
        "MULL",
        "LUFL",
        "LULL",
        "OT"
      ],
      "first_timestamp": "2016-07-01 00:00:00",
      "last_timestamp": "2018-06-26 19:00:00",
      "split_end_exclusive": [
        8640,
        11520,
        14400
      ],
      "missing_values": 0
    },
    {
      "dataset": "ETTm1",
      "file": "lee_ocil/ETT-small/ETTm1.csv",
      "sha256": "6ce1759b1a18e3328421d5d75fadcb316c449fcd7cec32820c8dafda71986c9e",
      "rows": 69680,
      "channels": 7,
      "columns": [
        "date",
        "HUFL",
        "HULL",
        "MUFL",
        "MULL",
        "LUFL",
        "LULL",
        "OT"
      ],
      "first_timestamp": "2016-07-01 00:00:00",
      "last_timestamp": "2018-06-26 19:45:00",
      "split_end_exclusive": [
        34560,
        46080,
        57600
      ],
      "missing_values": 0
    },
    {
      "dataset": "ETTm2",
      "file": "lee_ocil/ETT-small/ETTm2.csv",
      "sha256": "db973ca252c6410a30d0469b13d696cf919648d0f3fd588c60f03fdbdbadd1fd",
      "rows": 69680,
      "channels": 7,
      "columns": [
        "date",
        "HUFL",
        "HULL",
        "MUFL",
        "MULL",
        "LUFL",
        "LULL",
        "OT"
      ],
      "first_timestamp": "2016-07-01 00:00:00",
      "last_timestamp": "2018-06-26 19:45:00",
      "split_end_exclusive": [
        34560,
        46080,
        57600
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar1",
      "file": "Solar/Site_1_50MW.csv",
      "sha256": "61d2519242e34fc5459d6b8fa5485cc63ad1817331b26c7d935d46ba8fd60502",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar2",
      "file": "Solar/Site_2_130MW.csv",
      "sha256": "cd42a3001d36f550fbaa38ceec68ce3e46be10361590a43b3debd13ea7126d34",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar3",
      "file": "Solar/Site_3_30MW.csv",
      "sha256": "843e0ca8e98f3fe7be3d4d01154da31ded6ab99f84d616d3c180e733a2a2cf2a",
      "rows": 20352,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2019-07-31 23:45:00",
      "split_end_exclusive": [
        14246,
        16282,
        20352
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar4",
      "file": "Solar/Site_4_130MW.csv",
      "sha256": "47c851e6e04642770cd94e76e5b6782bcf4203fb08cf4695a8d08fa6bbd70672",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar5",
      "file": "Solar/Site_5_110MW.csv",
      "sha256": "46bdff295e5f8a355f4f5d7d06de08d24be6e55beabc4b8d7dd1a528fa887863",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar6",
      "file": "Solar/Site_6_35MW.csv",
      "sha256": "61c10a0fbba38cbf9c7e5c2529b2c5403934a0ba90aa28dcee8ff2930c0029ce",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar7",
      "file": "Solar/Site_7_30MW.csv",
      "sha256": "1e9864b301eb6ef4b5655c83bfd767505566820d45ea956207dd64ac6df04575",
      "rows": 70176,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        49123,
        56141,
        70176
      ],
      "missing_values": 0
    },
    {
      "dataset": "Solar8",
      "file": "Solar/Site_8_30MW.csv",
      "sha256": "333eb5182abd2182af081a7a4554c66be59609fa88b1734536b955c77bd49216",
      "rows": 69408,
      "channels": 6,
      "columns": [
        "date",
        "Total_Irradiance",
        "Global_Irradiance",
        "Direct_Irradiance",
        "Temperature",
        "Atmosphere",
        "Power"
      ],
      "first_timestamp": "2019-01-01 00:00:00",
      "last_timestamp": "2020-12-31 23:45:00",
      "split_end_exclusive": [
        48585,
        55527,
        69408
      ],
      "missing_values": 0
    },
    {
      "dataset": "Weather",
      "file": "Weather/weather.csv",
      "sha256": "9b2b19b13e342d9c9b9c51620d42b4be232df7fba30e7f5c4968b7c79ab138ad",
      "rows": 52696,
      "channels": 21,
      "columns": [
        "date",
        "p (mbar)",
        "T (degC)",
        "Tpot (K)",
        "Tdew (degC)",
        "rh (%)",
        "VPmax (mbar)",
        "VPact (mbar)",
        "VPdef (mbar)",
        "sh (g/kg)",
        "H2OC (mmol/mol)",
        "rho (g/m**3)",
        "wv (m/s)",
        "max. wv (m/s)",
        "wd (deg)",
        "rain (mm)",
        "raining (s)",
        "SWDR (W/m\ufffd)",
        "PAR (\ufffdmol/m\ufffd/s)",
        "max. PAR (\ufffdmol/m\ufffd/s)",
        "Tlog (degC)",
        "OT"
      ],
      "first_timestamp": "2020-01-01 00:10:00",
      "last_timestamp": "2021-01-01 00:00:00",
      "split_end_exclusive": [
        36887,
        42157,
        52696
      ],
      "missing_values": 0
    },
    {
      "dataset": "Exchange",
      "file": "Exchange/exchange_rate.csv",
      "sha256": "d55e7aa2641009814a18ba3279431b13f6d413b0eab195b9ff21988d8cf94e97",
      "rows": 7588,
      "channels": 8,
      "columns": [
        "date",
        "0",
        "1",
        "2",
        "3",
        "4",
        "5",
        "6",
        "OT"
      ],
      "first_timestamp": "1990/1/1 0:00",
      "last_timestamp": "2010/10/10 0:00",
      "split_end_exclusive": [
        5311,
        6071,
        7588
      ],
      "missing_values": 0
    },
    {
      "dataset": "ILI",
      "file": "ILI/national_illness.csv",
      "sha256": "8594cecb98c6f2f9dc014eca11c4d5d1e38ad5ce6ed0592d4abe65b146fce395",
      "rows": 966,
      "channels": 7,
      "columns": [
        "date",
        "% WEIGHTED ILI",
        "%UNWEIGHTED ILI",
        "AGE 0-4",
        "AGE 5-24",
        "ILITOTAL",
        "NUM. OF PROVIDERS",
        "OT"
      ],
      "first_timestamp": "2002-01-01 00:00:00",
      "last_timestamp": "2020-06-30 00:00:00",
      "split_end_exclusive": [
        676,
        773,
        966
      ],
      "missing_values": 0
    },
    {
      "dataset": "Electricity",
      "file": "Electricity/electricity.csv",
      "sha256": "7e45845d54c5219bad0ae6bc1b5316cf8ff9cead5d33fa998a5a51c2e4a497ad",
      "rows": 26304,
      "channels": 321,
      "columns": [
        "date",
        "0",
        "1",
        "2",
        "3",
        "4",
        "5",
        "6",
        "7",
        "8",
        "9",
        "10",
        "11",
        "12",
        "13",
        "14",
        "15",
        "16",
        "17",
        "18",
        "19",
        "20",
        "21",
        "22",
        "23",
        "24",
        "25",
        "26",
        "27",
        "28",
        "29",
        "30",
        "31",
        "32",
        "33",
        "34",
        "35",
        "36",
        "37",
        "38",
        "39",
        "40",
        "41",
        "42",
        "43",
        "44",
        "45",
        "46",
        "47",
        "48",
        "49",
        "50",
        "51",
        "52",
        "53",
        "54",
        "55",
        "56",
        "57",
        "58",
        "59",
        "60",
        "61",
        "62",
        "63",
        "64",
        "65",
        "66",
        "67",
        "68",
        "69",
        "70",
        "71",
        "72",
        "73",
        "74",
        "75",
        "76",
        "77",
        "78",
        "79",
        "80",
        "81",
        "82",
        "83",
        "84",
        "85",
        "86",
        "87",
        "88",
        "89",
        "90",
        "91",
        "92",
        "93",
        "94",
        "95",
        "96",
        "97",
        "98",
        "99",
        "100",
        "101",
        "102",
        "103",
        "104",
        "105",
        "106",
        "107",
        "108",
        "109",
        "110",
        "111",
        "112",
        "113",
        "114",
        "115",
        "116",
        "117",
        "118",
        "119",
        "120",
        "121",
        "122",
        "123",
        "124",
        "125",
        "126",
        "127",
        "128",
        "129",
        "130",
        "131",
        "132",
        "133",
        "134",
        "135",
        "136",
        "137",
        "138",
        "139",
        "140",
        "141",
        "142",
        "143",
        "144",
        "145",
        "146",
        "147",
        "148",
        "149",
        "150",
        "151",
        "152",
        "153",
        "154",
        "155",
        "156",
        "157",
        "158",
        "159",
        "160",
        "161",
        "162",
        "163",
        "164",
        "165",
        "166",
        "167",
        "168",
        "169",
        "170",
        "171",
        "172",
        "173",
        "174",
        "175",
        "176",
        "177",
        "178",
        "179",
        "180",
        "181",
        "182",
        "183",
        "184",
        "185",
        "186",
        "187",
        "188",
        "189",
        "190",
        "191",
        "192",
        "193",
        "194",
        "195",
        "196",
        "197",
        "198",
        "199",
        "200",
        "201",
        "202",
        "203",
        "204",
        "205",
        "206",
        "207",
        "208",
        "209",
        "210",
        "211",
        "212",
        "213",
        "214",
        "215",
        "216",
        "217",
        "218",
        "219",
        "220",
        "221",
        "222",
        "223",
        "224",
        "225",
        "226",
        "227",
        "228",
        "229",
        "230",
        "231",
        "232",
        "233",
        "234",
        "235",
        "236",
        "237",
        "238",
        "239",
        "240",
        "241",
        "242",
        "243",
        "244",
        "245",
        "246",
        "247",
        "248",
        "249",
        "250",
        "251",
        "252",
        "253",
        "254",
        "255",
        "256",
        "257",
        "258",
        "259",
        "260",
        "261",
        "262",
        "263",
        "264",
        "265",
        "266",
        "267",
        "268",
        "269",
        "270",
        "271",
        "272",
        "273",
        "274",
        "275",
        "276",
        "277",
        "278",
        "279",
        "280",
        "281",
        "282",
        "283",
        "284",
        "285",
        "286",
        "287",
        "288",
        "289",
        "290",
        "291",
        "292",
        "293",
        "294",
        "295",
        "296",
        "297",
        "298",
        "299",
        "300",
        "301",
        "302",
        "303",
        "304",
        "305",
        "306",
        "307",
        "308",
        "309",
        "310",
        "311",
        "312",
        "313",
        "314",
        "315",
        "316",
        "317",
        "318",
        "319",
        "OT"
      ],
      "first_timestamp": "2016-07-01 02:00:00",
      "last_timestamp": "2019-07-02 01:00:00",
      "split_end_exclusive": [
        18412,
        21044,
        26304
      ],
      "missing_values": 0
    },
    {
      "dataset": "Traffic",
      "file": "Traffic/traffic.csv",
      "sha256": "cb06463d56fa17d87f47027cd9389ceae82a69eddee51cdb61480e120dab0b16",
      "rows": 17544,
      "channels": 862,
      "columns": [
        "date",
        "0",
        "1",
        "2",
        "3",
        "4",
        "5",
        "6",
        "7",
        "8",
        "9",
        "10",
        "11",
        "12",
        "13",
        "14",
        "15",
        "16",
        "17",
        "18",
        "19",
        "20",
        "21",
        "22",
        "23",
        "24",
        "25",
        "26",
        "27",
        "28",
        "29",
        "30",
        "31",
        "32",
        "33",
        "34",
        "35",
        "36",
        "37",
        "38",
        "39",
        "40",
        "41",
        "42",
        "43",
        "44",
        "45",
        "46",
        "47",
        "48",
        "49",
        "50",
        "51",
        "52",
        "53",
        "54",
        "55",
        "56",
        "57",
        "58",
        "59",
        "60",
        "61",
        "62",
        "63",
        "64",
        "65",
        "66",
        "67",
        "68",
        "69",
        "70",
        "71",
        "72",
        "73",
        "74",
        "75",
        "76",
        "77",
        "78",
        "79",
        "80",
        "81",
        "82",
        "83",
        "84",
        "85",
        "86",
        "87",
        "88",
        "89",
        "90",
        "91",
        "92",
        "93",
        "94",
        "95",
        "96",
        "97",
        "98",
        "99",
        "100",
        "101",
        "102",
        "103",
        "104",
        "105",
        "106",
        "107",
        "108",
        "109",
        "110",
        "111",
        "112",
        "113",
        "114",
        "115",
        "116",
        "117",
        "118",
        "119",
        "120",
        "121",
        "122",
        "123",
        "124",
        "125",
        "126",
        "127",
        "128",
        "129",
        "130",
        "131",
        "132",
        "133",
        "134",
        "135",
        "136",
        "137",
        "138",
        "139",
        "140",
        "141",
        "142",
        "143",
        "144",
        "145",
        "146",
        "147",
        "148",
        "149",
        "150",
        "151",
        "152",
        "153",
        "154",
        "155",
        "156",
        "157",
        "158",
        "159",
        "160",
        "161",
        "162",
        "163",
        "164",
        "165",
        "166",
        "167",
        "168",
        "169",
        "170",
        "171",
        "172",
        "173",
        "174",
        "175",
        "176",
        "177",
        "178",
        "179",
        "180",
        "181",
        "182",
        "183",
        "184",
        "185",
        "186",
        "187",
        "188",
        "189",
        "190",
        "191",
        "192",
        "193",
        "194",
        "195",
        "196",
        "197",
        "198",
        "199",
        "200",
        "201",
        "202",
        "203",
        "204",
        "205",
        "206",
        "207",
        "208",
        "209",
        "210",
        "211",
        "212",
        "213",
        "214",
        "215",
        "216",
        "217",
        "218",
        "219",
        "220",
        "221",
        "222",
        "223",
        "224",
        "225",
        "226",
        "227",
        "228",
        "229",
        "230",
        "231",
        "232",
        "233",
        "234",
        "235",
        "236",
        "237",
        "238",
        "239",
        "240",
        "241",
        "242",
        "243",
        "244",
        "245",
        "246",
        "247",
        "248",
        "249",
        "250",
        "251",
        "252",
        "253",
        "254",
        "255",
        "256",
        "257",
        "258",
        "259",
        "260",
        "261",
        "262",
        "263",
        "264",
        "265",
        "266",
        "267",
        "268",
        "269",
        "270",
        "271",
        "272",
        "273",
        "274",
        "275",
        "276",
        "277",
        "278",
        "279",
        "280",
        "281",
        "282",
        "283",
        "284",
        "285",
        "286",
        "287",
        "288",
        "289",
        "290",
        "291",
        "292",
        "293",
        "294",
        "295",
        "296",
        "297",
        "298",
        "299",
        "300",
        "301",
        "302",
        "303",
        "304",
        "305",
        "306",
        "307",
        "308",
        "309",
        "310",
        "311",
        "312",
        "313",
        "314",
        "315",
        "316",
        "317",
        "318",
        "319",
        "320",
        "321",
        "322",
        "323",
        "324",
        "325",
        "326",
        "327",
        "328",
        "329",
        "330",
        "331",
        "332",
        "333",
        "334",
        "335",
        "336",
        "337",
        "338",
        "339",
        "340",
        "341",
        "342",
        "343",
        "344",
        "345",
        "346",
        "347",
        "348",
        "349",
        "350",
        "351",
        "352",
        "353",
        "354",
        "355",
        "356",
        "357",
        "358",
        "359",
        "360",
        "361",
        "362",
        "363",
        "364",
        "365",
        "366",
        "367",
        "368",
        "369",
        "370",
        "371",
        "372",
        "373",
        "374",
        "375",
        "376",
        "377",
        "378",
        "379",
        "380",
        "381",
        "382",
        "383",
        "384",
        "385",
        "386",
        "387",
        "388",
        "389",
        "390",
        "391",
        "392",
        "393",
        "394",
        "395",
        "396",
        "397",
        "398",
        "399",
        "400",
        "401",
        "402",
        "403",
        "404",
        "405",
        "406",
        "407",
        "408",
        "409",
        "410",
        "411",
        "412",
        "413",
        "414",
        "415",
        "416",
        "417",
        "418",
        "419",
        "420",
        "421",
        "422",
        "423",
        "424",
        "425",
        "426",
        "427",
        "428",
        "429",
        "430",
        "431",
        "432",
        "433",
        "434",
        "435",
        "436",
        "437",
        "438",
        "439",
        "440",
        "441",
        "442",
        "443",
        "444",
        "445",
        "446",
        "447",
        "448",
        "449",
        "450",
        "451",
        "452",
        "453",
        "454",
        "455",
        "456",
        "457",
        "458",
        "459",
        "460",
        "461",
        "462",
        "463",
        "464",
        "465",
        "466",
        "467",
        "468",
        "469",
        "470",
        "471",
        "472",
        "473",
        "474",
        "475",
        "476",
        "477",
        "478",
        "479",
        "480",
        "481",
        "482",
        "483",
        "484",
        "485",
        "486",
        "487",
        "488",
        "489",
        "490",
        "491",
        "492",
        "493",
        "494",
        "495",
        "496",
        "497",
        "498",
        "499",
        "500",
        "501",
        "502",
        "503",
        "504",
        "505",
        "506",
        "507",
        "508",
        "509",
        "510",
        "511",
        "512",
        "513",
        "514",
        "515",
        "516",
        "517",
        "518",
        "519",
        "520",
        "521",
        "522",
        "523",
        "524",
        "525",
        "526",
        "527",
        "528",
        "529",
        "530",
        "531",
        "532",
        "533",
        "534",
        "535",
        "536",
        "537",
        "538",
        "539",
        "540",
        "541",
        "542",
        "543",
        "544",
        "545",
        "546",
        "547",
        "548",
        "549",
        "550",
        "551",
        "552",
        "553",
        "554",
        "555",
        "556",
        "557",
        "558",
        "559",
        "560",
        "561",
        "562",
        "563",
        "564",
        "565",
        "566",
        "567",
        "568",
        "569",
        "570",
        "571",
        "572",
        "573",
        "574",
        "575",
        "576",
        "577",
        "578",
        "579",
        "580",
        "581",
        "582",
        "583",
        "584",
        "585",
        "586",
        "587",
        "588",
        "589",
        "590",
        "591",
        "592",
        "593",
        "594",
        "595",
        "596",
        "597",
        "598",
        "599",
        "600",
        "601",
        "602",
        "603",
        "604",
        "605",
        "606",
        "607",
        "608",
        "609",
        "610",
        "611",
        "612",
        "613",
        "614",
        "615",
        "616",
        "617",
        "618",
        "619",
        "620",
        "621",
        "622",
        "623",
        "624",
        "625",
        "626",
        "627",
        "628",
        "629",
        "630",
        "631",
        "632",
        "633",
        "634",
        "635",
        "636",
        "637",
        "638",
        "639",
        "640",
        "641",
        "642",
        "643",
        "644",
        "645",
        "646",
        "647",
        "648",
        "649",
        "650",
        "651",
        "652",
        "653",
        "654",
        "655",
        "656",
        "657",
        "658",
        "659",
        "660",
        "661",
        "662",
        "663",
        "664",
        "665",
        "666",
        "667",
        "668",
        "669",
        "670",
        "671",
        "672",
        "673",
        "674",
        "675",
        "676",
        "677",
        "678",
        "679",
        "680",
        "681",
        "682",
        "683",
        "684",
        "685",
        "686",
        "687",
        "688",
        "689",
        "690",
        "691",
        "692",
        "693",
        "694",
        "695",
        "696",
        "697",
        "698",
        "699",
        "700",
        "701",
        "702",
        "703",
        "704",
        "705",
        "706",
        "707",
        "708",
        "709",
        "710",
        "711",
        "712",
        "713",
        "714",
        "715",
        "716",
        "717",
        "718",
        "719",
        "720",
        "721",
        "722",
        "723",
        "724",
        "725",
        "726",
        "727",
        "728",
        "729",
        "730",
        "731",
        "732",
        "733",
        "734",
        "735",
        "736",
        "737",
        "738",
        "739",
        "740",
        "741",
        "742",
        "743",
        "744",
        "745",
        "746",
        "747",
        "748",
        "749",
        "750",
        "751",
        "752",
        "753",
        "754",
        "755",
        "756",
        "757",
        "758",
        "759",
        "760",
        "761",
        "762",
        "763",
        "764",
        "765",
        "766",
        "767",
        "768",
        "769",
        "770",
        "771",
        "772",
        "773",
        "774",
        "775",
        "776",
        "777",
        "778",
        "779",
        "780",
        "781",
        "782",
        "783",
        "784",
        "785",
        "786",
        "787",
        "788",
        "789",
        "790",
        "791",
        "792",
        "793",
        "794",
        "795",
        "796",
        "797",
        "798",
        "799",
        "800",
        "801",
        "802",
        "803",
        "804",
        "805",
        "806",
        "807",
        "808",
        "809",
        "810",
        "811",
        "812",
        "813",
        "814",
        "815",
        "816",
        "817",
        "818",
        "819",
        "820",
        "821",
        "822",
        "823",
        "824",
        "825",
        "826",
        "827",
        "828",
        "829",
        "830",
        "831",
        "832",
        "833",
        "834",
        "835",
        "836",
        "837",
        "838",
        "839",
        "840",
        "841",
        "842",
        "843",
        "844",
        "845",
        "846",
        "847",
        "848",
        "849",
        "850",
        "851",
        "852",
        "853",
        "854",
        "855",
        "856",
        "857",
        "858",
        "859",
        "860",
        "OT"
      ],
      "first_timestamp": "2016-07-01 02:00:00",
      "last_timestamp": "2018-07-02 01:00:00",
      "split_end_exclusive": [
        12280,
        14036,
        17544
      ],
      "missing_values": 0
    }
  ]
}


==> artifacts/data_protocol/solar_source_verification.json <==
{
  "checked_on": "2026-11-04",
  "upstream_repo": "https://github.com/Bob05757/Renewable-energy-generation-input-feature-variables-analysis",
  "upstream_commit": "efe508dfe76b33fe437e2e6d3274534b50cc2f37",
  "files": [
    {
      "site": 1,
      "local_file": "Solar/Site_1_50MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 1 (Nominal capacity-50MW).xlsx",
      "upstream_sha256": "ccb7f6dc63a98ff95205e81498998e7fdae742704e933e96453f6718c7b69119",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": true,
      "power_negative_values_clipped": 0,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 2,
      "local_file": "Solar/Site_2_130MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 2 (Nominal capacity-130MW).xlsx",
      "upstream_sha256": "dcbf750e13987f97cfef502daf6d589879ae1d95744cdc79c5329e3212678ac8",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": true,
      "power_negative_values_clipped": 0,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 3,
      "local_file": "Solar/Site_3_30MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 3 (Nominal capacity-30MW).xlsx",
      "upstream_sha256": "0742f9176dad3bbb17fb848c9db6eceed95dbe8bc462b9028ed58f8c50a806bd",
      "rows": 20352,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Relative humidity (%)"
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": false,
      "power_negative_values_clipped": 9517,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": true,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 4,
      "local_file": "Solar/Site_4_130MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 4 (Nominal capacity-130MW).xlsx",
      "upstream_sha256": "6fcf340bb0a38ea3d7915017923d3dca9a5c6e9a13e6c247d18b58d07efda55a",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": false,
      "power_negative_values_clipped": 33881,
      "power_missing_values_interpolated": 6,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 5,
      "local_file": "Solar/Site_5_110MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 5 (Nominal capacity-110MW).xlsx",
      "upstream_sha256": "6108a327be357302c84b88540e96c09eaa2dbc90f9b42694aad7b2066db56734",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": false,
      "power_negative_values_clipped": 18055,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 6,
      "local_file": "Solar/Site_6_35MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 6 (Nominal capacity-35MW).xlsx",
      "upstream_sha256": "16e46e1688c30ecc0bd282c493ba39ea7ad4e0526889f6a480a6c4b7aeac43e5",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": true,
      "power_negative_values_clipped": 0,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 7,
      "local_file": "Solar/Site_7_30MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 7 (Nominal capacity-30MW).xlsx",
      "upstream_sha256": "b3795fada607263cf797c830ec705ecf200907329c87992f4e7d5261e0250317",
      "rows": 70176,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": true,
      "power_negative_values_clipped": 0,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    },
    {
      "site": 8,
      "local_file": "Solar/Site_8_30MW.csv",
      "upstream_file": "data_processed/solar_stations/Solar station site 8 (Nominal capacity-30MW).xlsx",
      "upstream_sha256": "3aa5aad30407eb0c3070156b7db1df8296ff17722ed1463d4c14c320ee09f1ad",
      "rows": 69408,
      "column_mapping_by_value": {
        "Total_Irradiance": [
          "Total solar irradiance (W/m2)"
        ],
        "Global_Irradiance": [
          "Global horizontal irradiance (W/m2)"
        ],
        "Direct_Irradiance": [
          "Direct normal irradiance (W/m2)"
        ],
        "Temperature": [
          "Air temperature  (\u00b0C) "
        ],
        "Atmosphere": [
          "Atmosphere (hpa)"
        ],
        "Power": [
          "Power (MW), clipped to zero; Solar4 six missing entries linearly interpolated"
        ]
      },
      "timestamp_match": true,
      "all_columns_match": true,
      "power_negative_values_clipped": 0,
      "power_missing_values_interpolated": 0,
      "power_matches_after_clipping_and_interpolation": true,
      "historical_temperature_alias_is_humidity": false,
      "all_columns_match_after_documented_conversion": true
    }
  ]
}


==> artifacts/data_protocol/training_protocols.csv <==
model,dataset,seq_len,pred_len,label_len,e_layers,d_layers,d_model,n_heads,d_ff,factor,batch_size,train_epochs,dropout,learning_rate,patch_len,stride,freq,features,target,attn,embed,patience,lradj,detail_freq,inverse,distil,mix,use_amp,padding,num_workers,enc_in,c_out
Informer,ETTh1,48.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh1,96.0,48,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh1,168.0,168,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh1,168.0,336,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh1,336.0,720,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh2,48.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh2,96.0,48,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh2,336.0,168,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh2,336.0,336,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTh2,720.0,720,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,h,M,OT,prob,timeF,3,type1,h,False,True,True,False,0,0,7,7
Informer,ETTm1,672.0,24,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm1,96.0,48,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm1,384.0,96,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm1,672.0,288,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm1,672.0,672,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm2,672.0,24,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm2,96.0,48,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm2,384.0,96,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm2,672.0,288,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,ETTm2,672.0,672,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,7,7
Informer,Electricity,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Electricity,96.0,192,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Electricity,96.0,336,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Exchange,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,d,M,OT,prob,timeF,3,type1,d,False,True,True,False,0,0,8,8
Informer,Exchange,96.0,192,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,d,M,OT,prob,timeF,3,type1,d,False,True,True,False,0,0,8,8
Informer,Exchange,96.0,336,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,d,M,OT,prob,timeF,3,type1,d,False,True,True,False,0,0,8,8
Informer,ILI,36.0,24,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,w,M,OT,prob,timeF,3,type1,w,False,True,True,False,0,0,7,7
Informer,ILI,36.0,36,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,w,M,OT,prob,timeF,3,type1,w,False,True,True,False,0,0,7,7
Informer,ILI,36.0,48,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,w,M,OT,prob,timeF,3,type1,w,False,True,True,False,0,0,7,7
Informer,Solar1,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar1,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar2,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar2,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar3,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar3,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar4,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar4,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar5,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar5,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar6,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar6,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar7,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar7,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar8,96.0,24,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Solar8,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,Power,prob,timeF,3,type1,t,False,True,True,False,0,0,6,6
Informer,Traffic,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Traffic,96.0,192,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Traffic,96.0,336,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,,,,,M,OT,prob,timeF,,,,,,,,,,,
Informer,Weather,96.0,96,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,21,21
Informer,Weather,96.0,192,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,21,21
Informer,Weather,96.0,336,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,0.0001,,,t,M,OT,prob,timeF,3,type1,t,False,True,True,False,0,0,21,21
PatchTST,ETTh2,336.0,168,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,0.0001,16.0,8.0,h,M,OT,,,,,,,,,,,,,
PatchTST,ETTh2,336.0,336,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,0.0001,16.0,8.0,h,M,OT,,,,,,,,,,,,,
PatchTST,ETTh2,336.0,720,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,0.0001,16.0,8.0,h,M,OT,,,,,,,,,,,,,
PatchTST,ETTm2,336.0,96,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,OT,,,,,,,,,,,,,
PatchTST,ETTm2,336.0,288,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,OT,,,,,,,,,,,,,
PatchTST,ETTm2,336.0,672,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,OT,,,,,,,,,,,,,
PatchTST,Solar2,96.0,24,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
PatchTST,Solar2,96.0,96,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
PatchTST,Solar3,96.0,24,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
PatchTST,Solar3,96.0,96,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
PatchTST,Solar5,96.0,24,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
PatchTST,Solar5,96.0,96,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,0.0001,16.0,8.0,t,M,Power,,,,,,,,,,,,,
iTransformer,ETTh2,96.0,96,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,h,M,OT,,,,,,,,,,,,,
iTransformer,ETTh2,96.0,336,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,h,M,OT,,,,,,,,,,,,,
iTransformer,ETTh2,96.0,720,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,h,M,OT,,,,,,,,,,,,,
iTransformer,ETTm2,96.0,96,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,t,M,OT,,,,,,,,,,,,,
iTransformer,ETTm2,96.0,336,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,t,M,OT,,,,,,,,,,,,,
iTransformer,ETTm2,96.0,720,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,0.0001,,,t,M,OT,,,,,,,,,,,,,


==> artifacts/data_protocol/training_runs.csv <==
block,model,dataset,seq_len,pred_len,config_name,seed,mse,mae,source_file,label_len,e_layers,d_layers,d_model,n_heads,d_ff,factor,batch_size,train_epochs,dropout,features,target,attn,embed,activation_signature,config_path,learning_rate,freq,patch_len,stride,patience,lradj,detail_freq,inverse,distil,mix,use_amp,padding,num_workers,enc_in,c_out
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2024,0.9305318,0.7732233,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2024,1.0052762,0.80893046,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2024,1.0121492,0.80991375,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2024,0.41913968,0.4517361,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2024,0.40315333,0.44106236,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2024,1.5741937,1.0260118,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2024,1.6124907,1.0340726,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2024,1.6928592,1.0286397,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2024,1.7164084,1.0697411,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2024,1.7785288,1.0929987,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2024,5.897227,1.6575555,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2024,6.006028,1.7141142,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2024,5.423634,1.6119874,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2024,5.5154757,1.6336477,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2024,5.163487,1.5531925,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2024,4.930425,1.5081631,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2024,4.8986616,1.5021435,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2024,0.37179664,0.40538013,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2024,0.50402355,0.48654467,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2024,0.6187681,0.55322266,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2024,0.6539041,0.56404537,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.113/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2024,1.0743618,0.8360379,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2024,1.0142795,0.8111358,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2024,0.44296995,0.47653612,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2024,0.40449744,0.45241138,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2024,0.33686465,0.40082628,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2024,1.1812613,0.8699202,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2024,1.5864598,1.0219615,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2024,1.8732016,1.1049209,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2024,1.7793418,1.0927285,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2024,5.853008,1.6454924,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2024,5.917006,1.6683402,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2024,5.8858104,1.6615496,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2024,5.681908,1.6655463,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2024,5.6825843,1.6695347,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2024,4.9708414,1.5217192,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2024,4.905064,1.5033721,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2024,0.38154963,0.4112969,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2024,0.5146911,0.49645993,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2024,0.4940928,0.48285514,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2024,0.46428803,0.46956453,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2024,0.6889085,0.58737665,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.142/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2024,0.9700721,0.7880629,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2024,1.2902298,0.90911794,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2024,0.44999003,0.4778691,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2024,0.3478069,0.4105247,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2024,1.1411182,0.8620337,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2024,1.6034241,1.0233965,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2024,1.6146104,1.0348463,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2024,1.6637204,1.0199354,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2024,1.7207929,1.059259,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2024,5.9863143,1.6866277,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2024,5.9111147,1.6684716,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2024,5.688128,1.6689173,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2024,5.525648,1.6364263,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2024,5.4969783,1.6299456,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2024,5.1766324,1.5559366,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2024,5.4433036,1.6048212,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2024,0.48659408,0.4857304,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2024,0.51224494,0.49639782,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2024,0.48694634,0.4761331,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2024,0.7291494,0.60758597,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2024,0.6598683,0.5702071,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_20260601/10.21.53.162/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase5_router_oracle_20260601_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2025,0.9218356,0.7560096,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2026,1.1409702,0.85969687,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2025,1.0409504,0.80590004,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2026,1.064302,0.82722485,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2025,1.0042205,0.7914519,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2026,0.41220513,0.4507917,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2025,0.3299719,0.38755724,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2026,0.35956898,0.42436486,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2025,0.33553186,0.39757586,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2026,0.3544646,0.4168137,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2025,1.4835575,0.98846483,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2026,1.1628829,0.8608356,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2025,1.4762564,0.9799098,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2026,1.5250041,0.98580664,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2025,1.4957343,0.9529018,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2026,1.956032,1.1313317,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2025,1.7022285,1.0522252,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2026,1.8480916,1.1020213,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2025,1.749141,1.0634387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2026,6.0159254,1.6956387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2025,5.525545,1.6018264,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2026,5.883407,1.6618712,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2025,5.831536,1.6808671,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2026,5.8255997,1.6475365,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2025,5.591269,1.621789,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2026,5.632314,1.633613,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2025,5.610804,1.6218474,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2026,5.665502,1.6558313,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2025,5.2953796,1.575504,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2026,5.0159593,1.5169939,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2025,5.2339573,1.5714399,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2026,4.9816933,1.5019976,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2025,5.1807923,1.5590864,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2026,0.42828026,0.4434018,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2025,0.38973445,0.4137659,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2026,0.5138998,0.5074673,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2025,0.52821076,0.5003911,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2026,0.51366335,0.50137687,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2025,0.6344136,0.57042044,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2026,0.44661626,0.4522832,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2025,0.6438912,0.5667087,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2026,0.69678456,0.58858806,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.113/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2026,0.9773636,0.785366,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2025,0.949667,0.7752615,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2026,1.072529,0.82959384,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2025,1.2665856,0.894562,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2026,1.0645102,0.82747906,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2025,0.37882465,0.43255204,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2026,0.35137248,0.40400824,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2025,0.35209998,0.412548,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2026,0.35950372,0.41315868,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2025,1.0841317,0.83070016,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2026,1.4948986,0.98041147,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2025,1.4021631,0.9522591,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2026,1.4772804,0.9732618,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2025,1.4751629,0.9797048,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2026,1.7072985,1.0388275,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2025,1.5585072,0.98391694,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2026,1.8138036,1.0872291,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2025,1.7706803,1.0722014,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2026,1.8454691,1.101378,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2025,5.5242486,1.6047727,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2026,6.073146,1.7048895,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2025,5.425087,1.5843105,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2026,5.858403,1.6801226,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2025,5.839406,1.6701087,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2026,5.4358506,1.5890085,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2025,5.728926,1.643323,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2026,5.4108005,1.5819899,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2025,5.5973825,1.619747,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2026,5.042817,1.5172504,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2025,5.269245,1.5745516,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2026,5.0112395,1.5089052,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2025,5.4936953,1.6132616,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2026,5.0043344,1.5056493,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2025,0.48531187,0.48200792,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2026,0.44646892,0.45219052,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2025,0.53285944,0.5116996,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2026,0.4901146,0.48395723,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2025,0.46953216,0.45949945,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2026,0.5740799,0.53077793,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2025,0.68377316,0.5880719,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2026,0.71279794,0.60069346,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2025,0.65495455,0.5742193,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.142/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2025,1.0338383,0.81408,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2026,1.0113021,0.79971915,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2025,1.0031016,0.79098684,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2026,1.2579579,0.8856888,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2025,0.38261944,0.4214387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2026,0.3772002,0.43308398,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2025,0.3614022,0.42218035,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2026,0.3547707,0.4158022,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2025,0.35555232,0.4160558,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2026,1.1718314,0.8602133,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2025,1.102727,0.83296645,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2026,1.4494824,0.96023834,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2025,1.5353756,1.0001142,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2026,1.4760118,0.9731402,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2025,1.803418,1.0838039,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2026,1.7110773,1.0435557,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2025,1.7536024,1.0646598,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2026,1.8430427,1.0938642,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Exchange_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,d,,,3,type1,d,False,True,True,False,0,0,8,8
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2025,5.4854207,1.5964121,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2026,5.8696823,1.6592878,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2025,5.478146,1.5958874,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2026,5.8281016,1.6488516,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2025,5.4242315,1.5846837,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2026,5.5897136,1.6241179,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_encgelu_dectanh_outlinear_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2025,5.8243604,1.6661907,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2026,5.3917403,1.5751057,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_softsign_a0_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2025,5.912746,1.7025396,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2026,5.413343,1.5822867,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_sin_a0.01_ftM_sl36_ll18_pl36_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2025,5.1023793,1.5445724,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_enctanh_decgelu_outlinear_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2026,5.1470184,1.5432361,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_gelu_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2025,5.174946,1.5578707,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_a0_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2026,5.4802456,1.6043094,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,18.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_ILI_tanh_a0_enctanh_dectanh_outtanh_ftM_sl36_ll18_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,w,,,3,type1,w,False,True,True,False,0,0,7,7
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2025,0.39499378,0.41994923,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2026,0.50252515,0.4926185,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2025,0.51467955,0.5004748,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2026,0.52558184,0.5111753,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_a0_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2025,0.5053542,0.49348652,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl192_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2026,0.42671132,0.43091565,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2025,0.49135208,0.48333994,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_gelu_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2026,0.68317765,0.5892311,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_softsign_a0_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2025,0.6226316,0.5454255,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2026,0.67923516,0.5792761,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase5_remote_results/oracle_suppseeds_20260601/10.21.53.162/results/informer_Weather_tanh_sin_a0.01_ftM_sl96_ll48_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_phase5_router_oracle_20260601_suppseeds_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,21,21
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_tanh_dec_gelu,2024,0.29476193,0.38564542,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_all,2024,0.2928211,0.38690075,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,enc_gelu_dec_tanh,2024,0.7225885,0.39505044,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,softsign_all,2024,0.72547466,0.40464196,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,gelu_all,2024,0.2811604,0.37579787,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_all_outtanh,2024,0.33083418,0.41383258,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_tanh_dec_gelu,2024,0.36183792,0.43194836,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_all,2024,0.3340013,0.42330918,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,enc_gelu_dec_tanh,2024,0.73528135,0.40051425,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,softsign_all,2024,0.7428807,0.40487623,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_all_outtanh,2024,0.8496706,0.4485307,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_all_outtanh,2024,0.32896203,0.40886807,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,enc_tanh_dec_gelu,2024,0.71429944,0.39807025,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_all,2024,0.71541905,0.39766604,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,enc_gelu_dec_tanh,2024,0.28392324,0.3788092,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,softsign_all,2024,0.27979392,0.3781411,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_sin001_all,2024,0.27918184,0.37804952,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_all_outtanh,2024,0.3520031,0.4337396,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,enc_tanh_dec_gelu,2024,0.74764824,0.40930712,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_all,2024,0.7544622,0.40769103,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,enc_gelu_dec_tanh,2024,0.7563695,0.4161739,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,softsign_all,2024,0.2899995,0.38538158,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_sin001_all,2024,0.29144377,0.38483003,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_all_outtanh,2024,0.8073007,0.4239349,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,enc_tanh_dec_gelu,2024,0.2879392,0.38388482,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_all,2024,0.2790692,0.3777772,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,softsign_all,2024,0.32098153,0.4165295,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_sin001_all,2024,0.33323595,0.42318904,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_all_outtanh,2024,0.8304148,0.4284892,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,enc_tanh_dec_gelu,2024,0.7455718,0.4126747,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_all,2024,0.738366,0.40632322,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2024,0.70683783,0.3945187,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2024,0.7493706,0.4047412,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2024,0.76666105,0.42183554,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2024,0.28170848,0.37617865,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2024,0.3079549,0.4007398,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2024,0.73602456,0.4056702,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2024,0.73634744,0.40672192,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2024,0.2773028,0.37465695,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2024,0.70111996,0.39025256,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2024,0.30755183,0.40163395,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2024,0.7252719,0.39455998,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2026,0.2782687,0.373275,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2025,0.72862023,0.3924235,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2026,0.67559946,0.37460813,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2025,0.30915505,0.40360406,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2026,0.7577309,0.40483505,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2025,0.81860703,0.44259605,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2026,0.76616013,0.41761005,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2026,0.29173276,0.38627386,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2026,0.75247335,0.41123328,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2025,0.8089495,0.4389619,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2025,0.27301013,0.36847243,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2026,0.6780653,0.3756529,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2025,0.26676333,0.3651754,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2026,0.27818567,0.3718294,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2025,0.7068367,0.39156276,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2026,0.27974415,0.37838194,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2025,0.767386,0.41433752,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2026,0.7430457,0.39823544,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2025,0.83297837,0.45511508,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2026,0.7748833,0.4169899,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2025,0.31598964,0.4092416,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,,,,,,,,,,,,,,,,
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2025,0.77975285,0.42299896,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,,,,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,gelu_ffn_outtanh,2024,0.2996672689914703,0.3488405048847198,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl96_gelu_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_gelu_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,relu_ffn_outtanh,2024,0.2997343838214874,0.3489730954170227,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=tanh|a=0,./results/ETTh2_pl96_relu_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,swish_ffn_outtanh,2024,0.3000729382038116,0.348644882440567,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=tanh|a=0,./results/ETTh2_pl96_swish_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,relu_ffn_linear,2024,0.3015280365943908,0.3516058921813965,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=linear|a=0,./results/ETTh2_pl96_relu_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,softsign_ffn_outtanh,2024,0.301622062921524,0.348933607339859,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=tanh|a=0,./results/ETTh2_pl96_softsign_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_softsign_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,swish_ffn_linear,2024,0.3016811907291412,0.3508877456188202,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=linear|a=0,./results/ETTh2_pl96_swish_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,tanh_ffn_outtanh,2024,0.3019934892654419,0.3489144742488861,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl96_tanh_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTh2,96.0,96,tanh_sin001_ffn_outtanh,2024,0.3020112514495849,0.3489163517951965,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=tanh|a=0.01,./results/ETTh2_pl96_tanh_sin001_ffn_outtanh_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_sin001_ffn_outtanh_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,swish_ffn_linear,2024,0.1840196102857589,0.2688771486282348,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=linear|a=0,./results/ETTm2_pl96_swish_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,relu_ffn_linear,2024,0.1843142211437225,0.2692257761955261,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=linear|a=0,./results/ETTm2_pl96_relu_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,tanh_sin001_ffn_outtanh,2024,0.1847056299448013,0.2685017883777618,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=tanh|a=0.01,./results/ETTm2_pl96_tanh_sin001_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_sin001_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,tanh_ffn_outtanh,2024,0.1847094297409057,0.2685062885284424,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl96_tanh_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,swish_ffn_outtanh,2024,0.1848336607217788,0.2691372334957123,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=tanh|a=0,./results/ETTm2_pl96_swish_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,softsign_ffn_outtanh,2024,0.1848736852407455,0.2687351703643799,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=tanh|a=0,./results/ETTm2_pl96_softsign_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_softsign_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,gelu_ffn_outtanh,2024,0.1850590407848358,0.2694789469242096,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl96_gelu_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_gelu_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,96,relu_ffn_outtanh,2024,0.1851396858692169,0.2696440815925598,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=tanh|a=0,./results/ETTm2_pl96_relu_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,tanh_ffn_outtanh,2024,0.408508151769638,0.4024522304534912,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl720_tanh_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,tanh_sin001_ffn_outtanh,2024,0.4085274934768677,0.4024664759635925,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=tanh|a=0.01,./results/ETTm2_pl720_tanh_sin001_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_tanh_sin001_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,softsign_ffn_outtanh,2024,0.4096701145172119,0.4029985964298248,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=tanh|a=0,./results/ETTm2_pl720_softsign_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_softsign_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,swish_ffn_outtanh,2024,0.4103966057300567,0.4043412804603576,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=tanh|a=0,./results/ETTm2_pl720_swish_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,relu_ffn_outtanh,2024,0.4107796549797058,0.4045779109001159,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=tanh|a=0,./results/ETTm2_pl720_relu_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,gelu_ffn_outtanh,2024,0.4109402000904083,0.404696375131607,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl720_gelu_ffn_outtanh_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_gelu_ffn_outtanh_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,swish_ffn_linear,2024,0.4140563607215881,0.4062260687351227,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=swish|ffn=swish|out=linear|a=0,./results/ETTm2_pl720_swish_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_swish_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: output placement,iTransformer,ETTm2,96.0,720,relu_ffn_linear,2024,0.4144598543643951,0.406553566455841,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=relu|ffn=relu|out=linear|a=0,./results/ETTm2_pl720_relu_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_placeprobe_20260522_relu_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,96,gelu_ffn_linear,2024,0.3015976250171661,0.3514589667320251,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl96_gelu_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_smoke_20260521_actfix2_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,96,softsign_ffn_linear,2024,0.3027016818523407,0.3505314588546753,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl96_softsign_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,96,tanh_ffn_linear,2024,0.302766889333725,0.3503179550170898,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl96_tanh_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_smoke_20260521_actfix2_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,96,tanh_sin001_ffn_linear,2024,0.3027727901935577,0.3503126800060272,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTh2_pl96_tanh_sin001_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,336,gelu_ffn_linear,2024,0.4228940308094024,0.4321351647377014,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl336_gelu_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,336,softsign_ffn_linear,2024,0.4282671809196472,0.4339884519577026,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl336_softsign_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,336,tanh_ffn_linear,2024,0.4293838441371918,0.4340906143188476,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl336_tanh_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,336,tanh_sin001_ffn_linear,2024,0.4294188320636749,0.4340952038764953,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,720,gelu_ffn_linear,2024,0.4289864897727966,0.4472371935844421,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl720_gelu_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,720,softsign_ffn_linear,2024,0.4336353540420532,0.4495232999324798,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl720_softsign_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,720,tanh_ffn_linear,2024,0.4365032613277435,0.4505564868450165,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl720_tanh_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTh2,96.0,720,tanh_sin001_ffn_linear,2024,0.4365783631801605,0.4505821466445923,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_linear_s2024_iTransformer_ETTh2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,h,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,96,gelu_ffn_linear,2024,0.1842259466648101,0.2691440284252167,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl96_gelu_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,96,softsign_ffn_linear,2024,0.1842130720615387,0.2685910761356354,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl96_softsign_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,96,tanh_ffn_linear,2024,0.1838776022195816,0.2682396471500397,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl96_tanh_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,96,tanh_sin001_ffn_linear,2024,0.1838691085577011,0.2682293057441711,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTm2_pl96_tanh_sin001_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll96_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,336,gelu_ffn_linear,2024,0.3134183883666992,0.3513455986976623,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl336_gelu_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,336,softsign_ffn_linear,2024,0.3156466782093048,0.3526057600975036,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl336_softsign_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,336,tanh_ffn_linear,2024,0.3155735731124878,0.3526294529438019,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl336_tanh_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,336,tanh_sin001_ffn_linear,2024,0.3155714869499206,0.3526275157928467,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTm2_pl336_tanh_sin001_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll336_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,720,gelu_ffn_linear,2024,0.414091557264328,0.4065375030040741,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl720_gelu_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_gelu_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,720,softsign_ffn_linear,2024,0.4154503345489502,0.4068096280097961,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl720_softsign_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_softsign_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,720,tanh_ffn_linear,2024,0.4144836366176605,0.4059429168701172,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl720_tanh_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
iTransformer: static regime,iTransformer,ETTm2,96.0,720,tanh_sin001_ffn_linear,2024,0.4144042432308197,0.4058984220027923,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv,48.0,2.0,1.0,128.0,8.0,128.0,1.0,32.0,10.0,0.1,M,OT,,,act=tanh_sin001|ffn=tanh_sin001|out=linear|a=0.01,./results/ETTm2_pl720_tanh_sin001_ffn_linear_s2024_iTransformer_ETTm2_M_ft96_sl48_ll720_pl128_dm8_nh2_el1_dl128_df1_fctimeF_ebTrue_dtitransformer_stage1_20260521_actfix3_tanh_sin001_ffn_linear_s2024_projection_0/config.json,0.0001,t,,,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2024,0.323923110961914,0.369240939617157,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl168_gelu_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2025,0.3264374136924743,0.3714931011199951,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl168_gelu_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2026,0.3272788524627685,0.3710361421108246,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl168_gelu_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2024,0.3302719593048095,0.3689552545547485,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl168_softsign_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2025,0.3335877954959869,0.3714663982391357,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl168_softsign_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2026,0.3307618200778961,0.3702249825000763,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl168_softsign_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2024,0.3293180763721466,0.3681323528289795,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl168_tanh_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2025,0.3333500325679779,0.3709285259246826,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl168_tanh_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2026,0.3303804695606231,0.3700598180294037,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl168_tanh_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2024,0.3293248414993286,0.3681319653987884,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl168_tanh_sin001_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2025,0.3333870768547058,0.3709419965744018,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl168_tanh_sin001_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2026,0.3304022550582886,0.3700723946094513,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl168_tanh_sin001_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl168_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2024,0.3286780118942261,0.3846927583217621,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl336_gelu_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2025,0.3288261592388153,0.3851226270198822,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl336_gelu_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2026,0.3278459310531616,0.383330762386322,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl336_gelu_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2024,0.337920993566513,0.3867063820362091,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl336_gelu_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2025,0.3394652903079986,0.3881032168865204,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl336_gelu_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2026,0.3345776498317718,0.3830538988113403,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl336_gelu_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2024,0.3333571851253509,0.3824288547039032,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl336_softsign_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2025,0.33510822057724,0.3838671743869781,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl336_softsign_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2026,0.3314389586448669,0.3814709186553955,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl336_softsign_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2024,0.3328077495098114,0.3817491233348846,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl336_tanh_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2025,0.3348958194255829,0.3830414414405823,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl336_tanh_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2026,0.3318679630756378,0.3813750743865967,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl336_tanh_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2024,0.3394889831542969,0.3855921924114227,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl336_tanh_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2025,0.3442534506320953,0.3886013329029083,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl336_tanh_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2026,0.3384269475936889,0.3857076466083526,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl336_tanh_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2024,0.3328277766704559,0.3817383944988251,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2025,0.3349346816539764,0.383037805557251,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2026,0.3319099545478821,0.3813953101634979,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2024,0.3395236134529114,0.3856055736541748,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2025,0.3442866504192352,0.3885962963104248,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2026,0.3384771049022674,0.3857372999191284,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl336_tanh_sin001_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl336_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2024,0.3802047967910766,0.4226802885532379,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl720_gelu_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2025,0.3801805377006531,0.4228539764881134,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl720_gelu_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2026,0.3822573721408844,0.4235342741012573,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTh2_pl720_gelu_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2024,0.383218914270401,0.4234017431735992,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl720_gelu_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2025,0.3845020830631256,0.4240584075450897,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl720_gelu_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2026,0.3860163986682892,0.4246918261051178,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTh2_pl720_gelu_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2024,0.3767648935317993,0.4172653555870056,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl720_softsign_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2025,0.3788025975227356,0.4185667037963867,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl720_softsign_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2026,0.3793773949146271,0.4188274443149566,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTh2_pl720_softsign_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2024,0.3766057193279266,0.4167724549770355,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl720_tanh_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2025,0.3788358867168426,0.418038934469223,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl720_tanh_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2026,0.3796843588352203,0.418846070766449,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTh2_pl720_tanh_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2024,0.3800530731678009,0.4190406799316406,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl720_tanh_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2025,0.382222980260849,0.4201197922229767,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl720_tanh_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2026,0.3823640942573547,0.4202401638031006,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTh2_pl720_tanh_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2024,0.3766026198863983,0.416758120059967,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_linear_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2025,0.3788292407989502,0.4180142879486084,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_linear_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2026,0.3796885907649994,0.4188345670700073,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_linear_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2024,0.3800658285617828,0.4190440475940704,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_outtanh_s2024_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2025,0.382230132818222,0.420115053653717,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_outtanh_s2025_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2026,0.3823779821395874,0.4202413856983185,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,16.0,4.0,128.0,,128.0,20.0,0.3,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTh2_pl720_tanh_sin001_ffn_outtanh_s2026_PatchTST_ETTh2_ftM_sl336_ll48_pl720_dm16_nh4_el3_dl1_df128_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,h,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2024,0.1665766388177871,0.2554519772529602,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl96_gelu_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2025,0.1653865128755569,0.2532413303852081,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl96_gelu_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2026,0.1648033857345581,0.254495233297348,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl96_gelu_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2024,0.1679669022560119,0.2556400299072265,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl96_softsign_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2025,0.166931077837944,0.2532699108123779,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl96_softsign_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2026,0.1665147840976715,0.2547541558742523,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl96_softsign_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2024,0.1679062247276306,0.2552810609340668,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl96_tanh_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2025,0.1665409058332443,0.2527976930141449,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl96_tanh_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2026,0.1662133932113647,0.2540412247180938,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl96_tanh_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2024,0.1679053753614425,0.2552722692489624,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl96_tanh_sin001_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2025,0.1665458232164383,0.2527951896190643,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl96_tanh_sin001_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2026,0.1662290096282959,0.2540435194969177,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl96_tanh_sin001_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl96_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2024,0.2615467607975006,0.320020467042923,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl288_gelu_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2025,0.2615745961666107,0.3210359215736389,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl288_gelu_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2026,0.2650949954986572,0.3215724527835846,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl288_gelu_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2024,0.2672391831874847,0.323697566986084,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl288_gelu_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2025,0.2679511904716491,0.3250617682933807,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl288_gelu_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2026,0.2699871063232422,0.3243671655654907,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl288_gelu_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2024,0.2612397670745849,0.3191218078136444,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl288_softsign_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2025,0.2618760764598846,0.3205674588680267,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl288_softsign_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2026,0.267078697681427,0.3216643035411834,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl288_softsign_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2024,0.2612475454807281,0.3189163208007812,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl288_tanh_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2025,0.261881560087204,0.3202909231185913,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl288_tanh_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2026,0.2672422230243683,0.3215407431125641,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl288_tanh_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2024,0.2667351365089416,0.3229451179504394,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl288_tanh_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2025,0.2679049074649811,0.324852854013443,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl288_tanh_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2026,0.2702262997627258,0.3236980438232422,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl288_tanh_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2024,0.2612520754337311,0.3189117908477783,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2025,0.2618929147720337,0.3202927112579345,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2026,0.2672572731971741,0.321544885635376,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2024,0.2667417526245117,0.3229407072067261,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2025,0.2679119706153869,0.32484832406044,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2026,0.2702353894710541,0.3236964643001556,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl288_tanh_sin001_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl288_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2024,0.3557484149932861,0.3775693774223327,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl672_gelu_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2025,0.3555823564529419,0.3776026666164398,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl672_gelu_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2026,0.3543667197227478,0.3769786357879638,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=linear|a=0,./results/ETTm2_pl672_gelu_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2024,0.3597329556941986,0.3789574205875397,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl672_gelu_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2025,0.3582035601139068,0.3795951008796692,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl672_gelu_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2026,0.3578328490257263,0.3786992728710174,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/ETTm2_pl672_gelu_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2024,0.3593680262565613,0.3785954713821411,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl672_softsign_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2025,0.3595236837863922,0.3787432610988617,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl672_softsign_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2026,0.3582434952259063,0.3775976896286011,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=softsign|ffn=softsign|out=linear|a=0,./results/ETTm2_pl672_softsign_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2024,0.3593073785305023,0.3782338500022888,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl672_tanh_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2025,0.3592987656593323,0.3782879412174225,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl672_tanh_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2026,0.3582920730113983,0.3774398267269134,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=linear|a=0,./results/ETTm2_pl672_tanh_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2024,0.3623960018157959,0.3792531192302704,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl672_tanh_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2025,0.3615551292896271,0.3803972005844116,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl672_tanh_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2026,0.3613454103469848,0.3791247308254242,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/ETTm2_pl672_tanh_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2024,0.3593111634254455,0.3782287240028381,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_linear_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2025,0.3593010008335113,0.3782816529273987,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_linear_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2026,0.3583030998706817,0.3774463236331939,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_linear_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2024,0.36240354180336,0.3792477548122406,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_outtanh_s2024_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2025,0.3615574836730957,0.3803922832012176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_outtanh_s2025_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2026,0.3613563477993011,0.3791237473487854,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,16.0,256.0,,128.0,20.0,0.2,M,OT,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/ETTm2_pl672_tanh_sin001_ffn_outtanh_s2026_PatchTST_ETTm2_ftM_sl336_ll48_pl672_dm128_nh16_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2024,0.0649310201406478,0.1316050887107849,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl24_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2025,0.0652618631720542,0.131599485874176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl24_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2026,0.0661580264568328,0.1338299363851547,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl24_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2024,0.0650874823331832,0.1305698454380035,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl24_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2025,0.064795896410942,0.1314592361450195,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl24_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2026,0.0656402185559272,0.1310532391071319,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl24_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2024,0.0654005482792854,0.1309328228235244,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl24_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2025,0.0645961016416549,0.1298500597476959,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl24_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2026,0.0655691027641296,0.1318099647760391,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl24_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2024,0.0653931349515914,0.1309512704610824,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl24_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2025,0.0645509138703346,0.1297459304332733,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl24_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2026,0.0655759125947952,0.1315716058015823,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl24_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2024,0.0993164405226707,0.1795003712177276,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl96_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2025,0.0999809131026268,0.1794519573450088,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl96_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2026,0.0997001901268959,0.1794843673706054,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar2_pl96_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2024,0.0982349440455436,0.1779012829065323,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl96_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2025,0.0985796451568603,0.1770824491977691,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl96_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2026,0.0988364964723587,0.1778745353221893,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar2_pl96_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2024,0.098258689045906,0.177519217133522,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl96_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2025,0.0989435762166976,0.178747147321701,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl96_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2026,0.0995343551039695,0.1792143583297729,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar2_pl96_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2024,0.0982910394668579,0.1774990856647491,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl96_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2025,0.0989445075392723,0.1787374019622802,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl96_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2026,0.0995070859789848,0.1791776418685913,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar2_pl96_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2024,0.2763615548610687,0.3013941049575805,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl24_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2025,0.2800716161727905,0.3035431504249573,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl24_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2026,0.2806704938411712,0.3042633831501007,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl24_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2024,0.2798260152339935,0.3032223582267761,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl24_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2025,0.283334732055664,0.3056888878345489,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl24_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2026,0.2878279685974121,0.3096291422843933,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl24_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2024,0.2794919610023498,0.3032283782958984,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl24_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2025,0.2821522951126098,0.3035987615585327,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl24_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2026,0.2842052280902862,0.3053604662418365,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl24_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2024,0.2795168459415436,0.3031707406044006,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl24_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2025,0.2819921374320984,0.3035647571086883,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl24_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2026,0.2840909659862518,0.3052870631217956,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl24_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2024,0.4477527439594269,0.4193106591701507,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl96_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2025,0.4462906718254089,0.4203408658504486,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl96_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2026,0.4451843202114105,0.4154898822307586,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar3_pl96_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2024,0.4908823668956756,0.430862545967102,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar3_pl96_gelu_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2025,0.4914367496967315,0.4294028878211975,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar3_pl96_gelu_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2026,0.4863777756690979,0.4259832203388214,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar3_pl96_gelu_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2024,0.4505556225776672,0.4181805253028869,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl96_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2025,0.4555118381977081,0.421279639005661,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl96_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2026,0.4528428912162781,0.4186993241310119,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar3_pl96_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2024,0.4502849876880646,0.4181248247623443,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl96_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2025,0.4533994197845459,0.4203450679779053,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl96_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2026,0.4506653249263763,0.4179311394691467,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar3_pl96_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2024,0.4955626428127289,0.4314562082290649,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar3_pl96_tanh_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2025,0.4960492849349975,0.4323900640010834,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar3_pl96_tanh_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2026,0.4898048341274261,0.4280861616134643,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar3_pl96_tanh_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2024,0.4502809047698974,0.4181233048439026,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2025,0.4533104002475738,0.4203459024429321,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2026,0.4505689740180969,0.4179059565067291,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2024,0.497973084449768,0.4339292645454407,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2025,0.4958961009979248,0.432342529296875,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2026,0.4898436069488525,0.4281053841114044,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar3_pl96_tanh_sin001_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2024,0.1138628721237182,0.1611057817935943,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl24_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2025,0.1155915930867195,0.1635989546775818,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl24_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2026,0.1149209812283515,0.1643429100513458,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl24_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2024,0.1133666560053825,0.1610956192016601,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl24_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2025,0.1149992197751998,0.1654264628887176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl24_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2026,0.1129243895411491,0.1637016683816909,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl24_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2024,0.1130341365933418,0.1603801250457763,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl24_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2025,0.1134357303380966,0.1618496477603912,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl24_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2026,0.1133462637662887,0.1641501635313034,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl24_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2024,0.1130522117018699,0.1603515148162841,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl24_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2025,0.1134065836668014,0.1617853790521621,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl24_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2026,0.1133202612400055,0.1641471534967422,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl24_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl24_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2024,0.1762588918209076,0.2228520363569259,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl96_gelu_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2025,0.1761758029460907,0.22146637737751,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl96_gelu_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2026,0.1766643822193145,0.2220288217067718,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=linear|a=0,./results/Solar5_pl96_gelu_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_gelu_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2024,0.2050019055604934,0.2362672537565231,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar5_pl96_gelu_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2025,0.2045569866895675,0.2360542714595794,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar5_pl96_gelu_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2026,0.2052624672651291,0.2367521375417709,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=gelu|ffn=gelu|out=tanh|a=0,./results/Solar5_pl96_gelu_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_gelu_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2024,0.1733007729053497,0.2222160696983337,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl96_softsign_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2025,0.1736641228199005,0.2222610861063003,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl96_softsign_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2026,0.1767835319042205,0.2277265340089798,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=softsign|ffn=softsign|out=linear|a=0,./results/Solar5_pl96_softsign_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_softsign_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2024,0.1764736324548721,0.2284979075193405,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl96_tanh_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2025,0.1726597845554351,0.2186966836452484,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl96_tanh_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2026,0.1759245246648788,0.2275038808584213,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=linear|a=0,./results/Solar5_pl96_tanh_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2024,0.2039974182844162,0.2358430176973343,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar5_pl96_tanh_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2025,0.2039380818605423,0.2369109541177749,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar5_pl96_tanh_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2026,0.203999176621437,0.235610157251358,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh|ffn=tanh|out=tanh|a=0,./results/Solar5_pl96_tanh_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2024,0.176456406712532,0.2284826636314392,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_linear_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2025,0.1727292090654373,0.2184695601463318,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_linear_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2026,0.1759480983018875,0.2274616062641143,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=linear|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_linear_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage1_20260521_actfix_tanh_sin001_ffn_linear_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2024,0.2039848566055297,0.2358302623033523,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_outtanh_s2024_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2024_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2025,0.2041867971420288,0.236722856760025,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_outtanh_s2025_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2025_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2026,0.2040284723043441,0.2357852756977081,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv,48.0,3.0,,128.0,8.0,256.0,,128.0,20.0,0.2,M,Power,,,act=tanh_sin|ffn=tanh_sin|out=tanh|a=0.01,./results/Solar5_pl96_tanh_sin001_ffn_outtanh_s2026_PatchTST_custom_ftM_sl96_ll48_pl96_dm128_nh8_el3_dl1_df256_fc1_ebtimeF_dtTrue_patchtst_stage2_20260521_actfix_tanh_sin001_ffn_outtanh_s2026_0/config.json,0.0001,t,16.0,8.0,,,,,,,,,,,
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2024,0.5368486,0.52527946,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2025,0.6382839,0.58241564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2026,0.5188679,0.51635253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2024,0.5449076,0.52182037,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2025,0.66831094,0.59625256,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2026,0.53551656,0.52231556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2024,0.51405245,0.51186323,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2025,0.575815,0.5494689,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2026,0.5783109,0.5553266,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2024,0.497459,0.4985669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2025,0.55925894,0.53762114,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2026,0.54234594,0.53370386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2024,0.5057282,0.50796723,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2025,0.5568376,0.5349028,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2026,0.5346861,0.5245686,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2024,0.5322009,0.51202154,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2025,0.5566325,0.5358252,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2026,0.553999,0.5423988,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2024,0.5436883,0.5336967,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2025,0.59072685,0.556335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2026,0.5176708,0.5158987,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2024,0.5394303,0.5266816,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2025,0.54284596,0.53016657,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2026,0.56708425,0.5473806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2024,0.6200838,0.5732961,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2025,0.5976374,0.5654719,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2026,0.6058197,0.5666782,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,3.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc3_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2024,0.7170544,0.64791566,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2025,0.721393,0.6501556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2026,0.7783301,0.6910325,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2024,0.7564186,0.66624,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2025,0.76135445,0.669713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2026,0.755097,0.6776109,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2024,0.6900678,0.6364406,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2025,0.64033467,0.60569626,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2026,0.75435174,0.67924494,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2024,0.6048501,0.5712353,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2025,0.6944807,0.63317174,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2026,0.70324457,0.6516544,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2024,0.5617401,0.5469659,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2025,0.68312514,0.6305756,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2026,0.69289315,0.6452955,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2024,0.5862806,0.5563081,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2025,0.6673748,0.6213754,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2026,0.7145408,0.65057397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2024,0.6617208,0.6173323,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2025,0.63692826,0.6143537,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2026,0.8317587,0.70660007,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2024,0.7511923,0.669099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2025,0.690719,0.6396047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2026,0.88192934,0.73933834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2024,0.7659606,0.6790148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2025,0.8028344,0.7055247,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2026,0.8165797,0.71340656,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2024,1.0657133,0.82949114,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_20260516_182720_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2025,1.0512393,0.83690554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2026,1.0243629,0.810384,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2024,1.0804485,0.84023726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2025,1.0658215,0.8385472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2026,1.0437962,0.8182159,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2024,0.99049586,0.79960966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2025,1.0507537,0.8302327,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2026,1.024241,0.8211098,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2024,0.83075005,0.71554816,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_20260516_182720_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2025,1.0624226,0.8054409,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2026,0.8415395,0.7103766,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2024,0.8545304,0.7191815,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_20260516_182720_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2025,1.101874,0.8226144,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2026,0.84171855,0.70412827,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2024,0.83156395,0.7146179,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2025,1.0795108,0.8159156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2026,0.8441471,0.71181357,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2024,0.9983561,0.79407793,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2025,1.1464927,0.8324017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2026,0.9627616,0.78266907,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2024,1.0271759,0.8279396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2025,1.0717857,0.82942885,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2026,1.0684856,0.81105405,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2024,1.1038196,0.8391866,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2025,1.1205685,0.8434505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2026,1.0927366,0.8623205,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl168_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2024,1.3305875,0.9223949,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2025,1.3752171,0.95954883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2026,1.3761839,0.9618819,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2024,1.3759632,0.94594246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2025,1.4501113,1.0017823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2026,1.3070602,0.93093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2024,1.2908428,0.9034045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2025,1.254005,0.902092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2026,1.3428323,0.9504598,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_phase3_regime_place_20260517_123530_10_21_53_62_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2024,1.2957971,0.9306075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2025,1.2459644,0.89660794,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2026,1.1468701,0.8500014,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2024,1.2651342,0.9078949,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2025,1.2087244,0.8841669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2026,1.1831104,0.8625724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth1_core_resume_20260516_190120_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2024,1.2934947,0.9328352,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2025,1.234204,0.89010245,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2026,1.1582503,0.8550332,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2024,1.3791258,0.94349897,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2025,1.4060032,0.95755196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2026,1.3936678,0.96385384,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2024,1.3968139,0.96583486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2025,1.209339,0.89083606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2026,1.2611719,0.9076255,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2024,1.4415594,1.0016476,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2025,1.2122982,0.8836446,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2026,1.3677126,0.97503465,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl168_ll168_pl336_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2024,1.3769231,0.93896854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2025,1.4686307,0.9883392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2026,1.3923918,0.97100973,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2024,1.3430403,0.93682534,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2025,1.4102114,0.95942396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2026,1.3384658,0.9473534,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_relu_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2024,1.4478532,0.9757805,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2025,1.3869417,0.95688075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2026,1.4254906,0.98484606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_swish_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2024,1.3993607,0.9709396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2025,1.4757711,1.0159959,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2026,1.5320346,1.0351664,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2024,1.3234996,0.9305464,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2025,1.433854,0.98262113,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2026,1.5186771,1.0270283,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_softsign_a0_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2024,1.4118675,0.9766832,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2025,1.4751838,1.0171226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2026,1.5223219,1.0315398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_sin_a0.01_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2024,1.5144562,0.99197394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2025,1.4752607,0.9846366,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2026,1.4027754,0.9623374,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2024,1.4745576,1.0076854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2025,1.4305309,0.986541,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2026,1.4143497,0.9888463,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2024,1.2958399,0.9113355,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2025,1.355508,0.95417404,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2026,1.3321762,0.9460095,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl720_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2024,0.6558525,0.632469,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2025,0.84374464,0.72414106,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2026,0.671904,0.6239818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2024,0.65200794,0.63226014,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2025,0.62885374,0.62016577,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2026,0.91418177,0.7250069,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_relu_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2024,0.6032817,0.5940922,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2025,0.58044964,0.5960126,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2026,0.7459316,0.65260947,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_swish_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2024,0.48868707,0.53022134,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2025,0.53532076,0.55532366,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2026,0.56405205,0.5712145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2024,0.4918044,0.5294146,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2025,0.546988,0.5620015,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2026,0.5657316,0.5681633,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_softsign_a0_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2024,0.4971182,0.53196454,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2025,0.50902754,0.54313046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2026,0.541518,0.5537422,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2024,0.66536534,0.63127565,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2025,0.6373821,0.6186188,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2026,0.6413641,0.6108921,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2024,0.60785633,0.60060084,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2025,0.58189785,0.5915968,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2026,0.61091894,0.59107155,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2024,1.3870693,0.92383385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2025,1.3544577,0.89545,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2026,1.3684031,0.9129739,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl48_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2024,2.773818,1.3661808,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2025,2.1087224,1.2203686,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2026,2.9312031,1.4053483,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2024,2.9465232,1.3970876,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_relu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2025,2.1314359,1.1993881,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_relu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2026,3.0505936,1.4184405,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_relu_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2024,2.5685735,1.3003362,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_swish_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2025,1.8128148,1.1130966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_swish_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2026,2.6596696,1.3202852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_swish_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2024,1.9433329,1.1219505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2025,1.2907429,0.9100268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2026,1.9251025,1.1254497,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2024,1.8607574,1.1058599,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_softsign_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2025,1.1625503,0.8630709,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_softsign_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2026,1.7959545,1.0941508,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_softsign_a0_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2024,1.889491,1.1114981,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2025,1.2221218,0.8872332,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2026,1.8626901,1.1099148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2024,2.7519898,1.3624693,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2025,1.9626964,1.1719046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2026,2.859639,1.3924519,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2024,2.599688,1.3145614,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2025,1.896274,1.1348377,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2026,3.0971384,1.4356716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2024,1.8047689,1.1243484,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2025,1.842488,1.1334615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2026,1.7101074,1.0911714,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll96_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2024,4.8942685,1.8629178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2025,4.1212096,1.753866,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2026,6.410479,2.1212795,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2024,6.5460258,2.2226236,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2025,5.175593,1.934065,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2026,8.457655,2.4860137,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2024,3.4419818,1.5167669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2025,3.2483196,1.447461,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2026,5.320495,1.8849611,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2024,2.5558522,1.2781074,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2025,3.1507828,1.3658372,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2026,3.5262713,1.4565934,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2024,2.9250276,1.3357341,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_softsign_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2025,2.7531755,1.266695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_softsign_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2026,3.756375,1.4843398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_softsign_a0_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett168_factor_arrays_20260516_214527_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2024,2.4718955,1.25735,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2025,2.9276357,1.3264941,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2026,3.488178,1.4388894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2024,3.153658,1.4590435,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2025,2.6248665,1.3655447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2026,3.6121469,1.5361342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2024,4.5219655,1.7838382,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2025,3.753617,1.565943,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2026,7.1383886,2.2345476,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2024,3.021556,1.3905045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2025,2.6106863,1.3376377,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2026,3.3567765,1.4740363,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll336_pl168_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2024,4.1418357,1.6368715,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2025,3.792426,1.6220459,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2026,3.8493807,1.6440475,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2024,3.875374,1.5849913,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2025,3.8504934,1.6149604,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2026,4.930203,1.8744063,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_relu_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2024,2.887794,1.3559654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2025,3.178632,1.444339,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2026,3.1542828,1.4632205,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.113/results/informer_ETTh2_swish_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-113_phase3_regime_place_20260517_123530_10_21_53_113_ett_core_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2024,2.0336428,1.1573031,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2025,2.440556,1.2644035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2026,2.0603857,1.1360574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2024,2.08906,1.1556745,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTh2_softsign_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ps-Z790-EAGLE-AX_phase2_etth2_core_resume_20260516_191820_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2025,2.3707607,1.2564354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTh2_softsign_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ps-Z790-EAGLE-AX_phase2_etth2_core_resume_20260516_191820_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2026,2.4814498,1.2531316,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTh2_softsign_a0_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ps-Z790-EAGLE-AX_phase2_etth2_core_resume_20260516_191820_ett_core_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2024,2.0844984,1.1664075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2025,2.3769777,1.2503594,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2026,2.0531213,1.1368122,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2024,2.771628,1.3116341,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2025,3.3988674,1.523315,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2026,2.8165317,1.3762026,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2024,3.3865008,1.4464915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2025,3.6320243,1.5504684,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2026,3.500945,1.5401846,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2024,2.16266,1.1708378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2025,2.1968794,1.1884695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2026,1.8020723,1.0656596,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,168.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl336_ll168_pl336_dm512_nh8_el3_dl2_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_ett_place_20260516_182720_ett_core_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2024,4.137755,1.7753724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2025,3.6856995,1.6063348,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2026,4.442517,1.7403678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2024,4.0503044,1.7449152,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_relu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2025,3.3609645,1.5594883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_relu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2026,4.492086,1.7741663,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_relu_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2024,4.052727,1.7689923,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_swish_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2025,3.27069,1.5316715,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_swish_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2026,3.7440414,1.5850536,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_swish_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2024,3.2242568,1.46036,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2025,4.5994205,1.7811183,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2026,3.1290512,1.3954586,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2024,3.7966022,1.6402748,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_softsign_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2025,3.3566267,1.5289103,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_softsign_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2026,3.7740974,1.5604697,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_softsign_a0_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2024,3.2243602,1.4568671,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2025,4.5473523,1.784758,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2026,3.086686,1.4030364,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_sin_a0.01_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2024,4.4635243,1.8443023,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2025,3.3856776,1.5246158,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2026,3.3015735,1.4952514,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2024,4.517498,1.8064928,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2025,3.3406065,1.5561498,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2026,3.7856622,1.5241083,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2024,3.3753228,1.4161621,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2025,3.4333074,1.5040301,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2026,3.085966,1.3459818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,336.0,3.0,2.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTh2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl720_ll336_pl720_dm512_nh8_el3_dl2_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,h,,,3,type1,h,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2024,0.37440783,0.40582713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2025,0.34908158,0.4074577,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2026,0.36622396,0.41661033,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2024,0.38580936,0.40906093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2025,0.33647203,0.39988664,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2026,0.35401267,0.40581906,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2024,0.33559164,0.38483673,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2025,0.32579398,0.38556716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2026,0.3344685,0.38416755,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2024,0.3059151,0.37461048,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2025,0.30546284,0.37463257,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2026,0.33204588,0.38992447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2024,0.3388916,0.38124737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2025,0.30478966,0.373203,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2026,0.3547122,0.38855556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2024,0.3323121,0.3870558,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2025,0.30918312,0.36879003,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2026,0.35073122,0.40002158,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2024,0.34539428,0.3943045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2025,0.33674195,0.384413,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2026,0.36142185,0.40479118,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2024,0.32962865,0.39068568,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2025,0.33644304,0.39127246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2026,0.3199272,0.38279986,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2024,0.4218945,0.41897738,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2025,0.46811208,0.4679954,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2026,0.41196975,0.42193457,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2024,0.4900985,0.46141505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2025,0.5300396,0.48027584,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2026,0.50710946,0.48730034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2024,0.53447205,0.4766965,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2025,0.51711273,0.47417516,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2026,0.51131696,0.47474313,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2024,0.5162658,0.48375848,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2025,0.4948574,0.45990396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2026,0.49995506,0.47044554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2024,0.44239995,0.44508836,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2025,0.4381354,0.4470823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2026,0.4795192,0.45709088,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2024,0.43038505,0.42496812,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2025,0.47989148,0.4793127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2026,0.5247045,0.46462196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2024,0.47610775,0.45724005,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2025,0.48341188,0.45641023,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2026,0.49073645,0.44673675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2024,0.47720116,0.47233662,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2025,0.44539037,0.46401453,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2026,0.49464488,0.46993765,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2024,0.47121862,0.46085,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2025,0.50313413,0.45876354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2026,0.48042014,0.4608176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2024,0.5404161,0.50633425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2025,0.57108665,0.51946867,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2026,0.55256337,0.50633156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2024,0.62225074,0.5653458,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/smoke_venv_20260519/10.21.53.142/results/informer_ETTm1_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase4_smoke_20260519_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2025,0.6084074,0.56172705,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2026,0.6182398,0.5686197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2024,0.62573075,0.57624894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2025,0.58798856,0.55194515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2026,0.59227115,0.5238732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2024,0.58884317,0.55109346,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2025,0.6064703,0.57259274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2026,0.61601675,0.55040765,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2024,0.63331974,0.57868904,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2025,0.54423594,0.53771985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2026,0.5732377,0.5455809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2024,0.58535016,0.54737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2025,0.51805586,0.50380564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2026,0.6124425,0.5620503,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2024,0.6152794,0.58466846,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2025,0.5444192,0.53081805,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2026,0.51840246,0.50316674,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2024,0.66995966,0.5962695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2025,0.67300254,0.6061194,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2026,0.68957055,0.6112001,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2024,0.6637537,0.6158679,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2025,0.5888863,0.5406041,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2026,0.57155997,0.54186076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2024,0.6786795,0.618338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2025,0.6351651,0.59165645,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2026,0.6191788,0.56734145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2024,1.1021423,0.8160235,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2025,0.83889866,0.6918455,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2026,0.7159355,0.6366839,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2024,0.8713295,0.70672786,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2025,0.91195667,0.7502029,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2026,0.796662,0.6864809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2024,0.82722205,0.70331234,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2025,0.8627163,0.7202931,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2026,0.87114197,0.73702335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2024,0.8344148,0.7274873,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2025,0.81930083,0.71479386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2026,0.75209844,0.67337835,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2024,1.0386767,0.81368953,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2025,0.84862846,0.73476595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2026,0.81511635,0.70515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2024,0.85886467,0.74084777,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2025,0.76228577,0.6874703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2026,0.78821504,0.690913,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2024,0.8298217,0.7175367,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2025,0.90734667,0.73115456,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2026,0.93939596,0.7790039,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2024,1.1257988,0.8291342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2025,0.88332874,0.73692757,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2026,0.86365557,0.7409498,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2024,0.7273594,0.6537631,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2025,0.97454524,0.7833273,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2026,0.8117347,0.6940408,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2024,0.9035149,0.71312404,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2025,1.0968964,0.8053156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2026,1.0073144,0.78207654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2024,0.8723679,0.7186338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2025,0.99195796,0.7628274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2026,1.0328228,0.7888317,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2024,1.039593,0.78812367,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2025,1.1160941,0.8069076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2026,1.072393,0.8223928,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2024,1.0373845,0.82158595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2025,0.9928012,0.8115013,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2026,0.9619313,0.78406054,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2024,0.94733864,0.78667176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2025,0.9010975,0.75062096,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2026,0.9176622,0.75306886,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2024,1.0269504,0.82138747,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2025,0.98909116,0.809629,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2026,1.0039967,0.80582017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2024,0.9712634,0.77709794,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2025,1.0332305,0.79698396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2026,0.9534374,0.74831146,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2024,0.8832056,0.7173486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2025,1.1765245,0.86852133,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2026,0.8221018,0.6977874,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2024,1.0557978,0.8309855,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2025,1.0308738,0.8141425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2026,1.1004204,0.8508448,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2024,1.0454985,0.771849,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2025,1.301874,0.8809029,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2026,1.370587,0.8748547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2024,1.1878395,0.82739455,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2025,1.327218,0.8384588,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2026,1.4465393,0.92377555,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_relu_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2024,1.2896229,0.8827172,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2025,1.2971666,0.84671706,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2026,1.5460465,0.92017716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_swish_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2024,0.89340323,0.70055175,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2025,0.64324456,0.5884896,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2026,0.51735806,0.524427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2024,0.63467884,0.5951253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2025,0.973006,0.70821494,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2026,0.83825386,0.6938901,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_softsign_a0_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2024,0.8035028,0.6773574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2025,0.9248049,0.69806665,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2026,0.58428967,0.5637197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2024,1.1179692,0.77606034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2025,1.3229665,0.83202726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2026,1.4212193,0.8904752,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2024,1.2414672,0.8446643,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2025,1.0338322,0.74201703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2026,1.11958,0.7748822,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2024,1.3194864,0.84684354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2025,1.3184462,0.85064447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2026,1.2545652,0.7961117,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,96.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll96_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2024,0.4233308,0.4771352,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2025,0.35540617,0.4230244,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2026,0.41021028,0.4554387,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2024,0.44749573,0.48509642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2025,0.50329465,0.5052047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2026,0.4842387,0.5123662,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2024,0.46408677,0.49925694,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2025,0.322995,0.40744823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2026,0.43533006,0.47347435,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2024,0.32879472,0.40946177,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2025,0.3373514,0.4122543,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2026,0.33944362,0.42159307,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2024,0.3013426,0.39774472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2025,0.30142787,0.39005736,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2026,0.3249135,0.4072,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2024,0.3250854,0.4099474,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2025,0.29874566,0.39036858,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2026,0.35497656,0.43257475,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2024,0.39611483,0.4650648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2025,0.3520054,0.42991692,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2026,0.44380957,0.4856092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2024,0.3264879,0.41717905,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2025,0.30405846,0.39391258,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2026,0.37391236,0.44742423,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2024,1.255443,0.7976173,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2025,1.2636331,0.809143,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2026,1.2560813,0.8031189,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl48_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2024,1.9188747,1.0889376,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/smoke_venv_20260519/10.21.53.162/results/informer_ETTm2_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_phase4_smoke_20260519_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2025,1.5475079,0.99125654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2026,1.3472745,0.8968806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2024,1.7999547,1.0807818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2025,1.5989729,1.0070642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2026,1.2564738,0.8933721,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_relu_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2024,1.9854969,1.1130309,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2025,1.2021743,0.8797104,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2026,1.3384651,0.90035385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_swish_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2024,1.5112944,0.9731359,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2025,1.3600727,0.98107415,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2026,1.2435563,0.89379513,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2024,1.8002243,1.0459294,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2025,1.0956163,0.854447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2026,1.3130517,0.8959424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_softsign_a0_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2024,1.5824232,0.97775036,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2025,1.2033514,0.9073195,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2026,1.2193367,0.88322425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2024,2.1027079,1.1079619,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2025,1.5373522,0.9845415,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2026,1.4530551,0.96835744,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2024,2.3635924,1.2347038,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2025,1.6795119,1.001275,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2026,1.5382024,1.0028629,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2024,1.5749369,1.0303226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2025,1.557225,1.0235145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2026,1.6610577,1.0690432,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl384_ll384_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2024,5.7732935,2.0659616,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2025,4.2900443,1.7789972,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2026,5.9250474,2.0650709,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2024,5.545142,2.0506124,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2025,3.759224,1.6854279,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2026,6.882388,2.2097554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_relu_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2024,3.3248055,1.5579679,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2025,3.4238446,1.5814726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2026,4.3681507,1.7762975,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_swish_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2024,2.8916168,1.3686836,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2025,2.615745,1.3493173,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2026,2.7990208,1.3825569,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2024,2.4418907,1.2992218,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2025,2.844893,1.4110575,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2026,3.3409705,1.5188694,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_softsign_a0_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2024,2.4887676,1.3039312,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2025,2.4086864,1.29678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2026,2.6786282,1.3512006,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2024,3.509231,1.5121125,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2025,3.2256286,1.493281,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2026,4.159476,1.6499528,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2024,4.3823996,1.8384268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2025,4.26156,1.7979227,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2026,4.483297,1.7943997,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2024,2.4562695,1.3114411,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2025,1.9554877,1.1376299,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2026,2.6519477,1.378809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,288.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll288_pl288_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2024,6.5482755,2.2451952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2025,8.733291,2.6606898,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2026,8.156285,2.5492716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2024,6.490888,2.236444,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2025,10.580207,2.945597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2026,6.41349,2.2333436,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_relu_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2024,5.2691927,2.0424056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2025,6.9000125,2.3654952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2026,6.9139977,2.344241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_swish_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2024,3.4973435,1.582519,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2025,2.8440893,1.4002724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2026,3.815702,1.6804198,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2024,3.2859752,1.5497847,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2025,2.4865713,1.3510243,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2026,3.5920737,1.63454,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_softsign_a0_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2024,3.3027537,1.5416121,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2025,2.54221,1.3394052,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2026,3.3631363,1.5671517,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_sin_a0.01_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2024,5.807855,2.1044672,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2025,4.7309237,1.8487163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2026,6.746702,2.2180998,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2024,6.0445848,2.1492777,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2025,6.4759245,2.2756324,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2026,7.3546476,2.3711748,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2024,3.0319893,1.4675099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2025,2.719999,1.3967276,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2026,2.8007188,1.4291373,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,384.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,OT,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_ETTm2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl672_ll384_pl672_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,7,7
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2024,0.1594434,0.16518077,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_act_fix_20260516_190650_solar_core_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2025,0.14762434,0.15933102,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2026,0.15251204,0.16115345,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2024,0.15900657,0.1627151,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2025,0.1543337,0.16163099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2026,0.15740459,0.15949109,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2024,0.15038347,0.1642197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2025,0.15075737,0.16070282,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2026,0.15015097,0.16196941,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2024,0.15851264,0.16865541,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_act_fix_20260516_190650_solar_core_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2025,0.1522102,0.17286867,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2026,0.1595981,0.16970156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2024,0.15364648,0.1711196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_act_fix_20260516_190650_solar_core_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2025,0.1562608,0.17209397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2026,0.15766352,0.16635834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2024,0.15912291,0.16857521,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2025,0.15142024,0.17241451,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2026,0.15236898,0.16631834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2024,0.1602323,0.169506,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2025,0.15504713,0.16405068,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2026,0.15918729,0.16611062,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2024,0.15377371,0.16417012,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2025,0.15539818,0.1684126,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2026,0.15635873,0.16481593,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2024,0.37709367,0.2875051,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2025,0.37046084,0.28595665,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2026,0.37328422,0.2859305,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2024,0.22501832,0.22250119,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2025,0.22926964,0.22642182,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2026,0.23548554,0.22958149,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2024,0.23534365,0.2236467,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2025,0.23629546,0.22512183,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2026,0.23776902,0.2268011,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2024,0.2186817,0.22164342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2025,0.2273101,0.23287947,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2026,0.23292696,0.23464312,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.142/results/informer_Solar1_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_phase3_regime_place_20260517_123530_10_21_53_142_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2024,0.21712892,0.21957597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2025,0.23310821,0.23191638,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2026,0.22414623,0.23041195,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2024,0.22463179,0.22436233,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2025,0.22421359,0.22582927,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2026,0.22282356,0.23250696,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar1_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2024,0.21934962,0.22159989,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2025,0.23069,0.229811,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2026,0.2375782,0.24079698,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2024,0.2283206,0.22733371,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2025,0.21861951,0.21785335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2026,0.22536758,0.23143649,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar1_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2024,0.23293006,0.22980337,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2025,0.22942564,0.22957176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2026,0.24140993,0.23357056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2024,0.4056512,0.3184637,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2025,0.40653366,0.31873292,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2026,0.40354517,0.31670463,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar1_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2024,0.07249148,0.13104841,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2025,0.06851072,0.12876225,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2026,0.07103042,0.1317783,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2024,0.06620308,0.12924536,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2025,0.071717076,0.13176745,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2026,0.07213682,0.13271613,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2024,0.06816313,0.12896885,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2025,0.06534191,0.12806559,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2026,0.06792037,0.1319505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2024,0.06286605,0.12848695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2025,0.06678247,0.13282287,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2026,0.06855337,0.13448924,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2024,0.066679396,0.13200416,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2025,0.06629049,0.1315521,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2026,0.06818293,0.13629143,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2024,0.06559256,0.13114128,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2025,0.06579546,0.13268642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2026,0.06712223,0.1350862,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2024,0.06515039,0.12541346,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2025,0.06780104,0.1311042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2026,0.06748425,0.12932433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2024,0.06713724,0.13136019,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2025,0.06846951,0.13525717,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2026,0.072071105,0.13619854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2024,0.20476419,0.24534886,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2025,0.20713219,0.24836324,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2026,0.2050441,0.2461049,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2024,0.12238421,0.19227344,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/smoke_venv_20260519/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_phase4_smoke_20260519_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2025,0.123863555,0.19324444,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2026,0.116759606,0.19112141,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2024,0.11988234,0.19300215,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2025,0.12266109,0.19254966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2026,0.12676646,0.19974127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2024,0.11826125,0.19060393,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2025,0.11993148,0.1927564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2026,0.10770288,0.18388428,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2024,0.109502174,0.18861684,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2025,0.11150515,0.1894975,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2026,0.10289329,0.1814615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2024,0.114880905,0.19098571,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2025,0.11336604,0.19113262,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2026,0.10846003,0.18491127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2024,0.11380632,0.19059396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2025,0.10844014,0.19230857,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2026,0.107549176,0.18549675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2024,0.105205275,0.17861633,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2025,0.11726455,0.18901804,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2026,0.10545681,0.17893578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2024,0.12097588,0.19827427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2025,0.11826249,0.19941874,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2026,0.11899922,0.19886713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2024,0.22716542,0.27481058,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2025,0.2236862,0.2717107,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2026,0.22471699,0.27549076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar2_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2024,0.19622956,0.2593427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2025,0.18924655,0.25483906,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2026,0.20716651,0.26318547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2024,0.19981796,0.25822282,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2025,0.19420856,0.25549713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2026,0.20423731,0.26097122,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2024,0.1955814,0.2596827,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2025,0.20364025,0.26344615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2026,0.19842204,0.25993612,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2024,0.20605268,0.28168806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2025,0.19202974,0.26558533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2026,0.1992413,0.2702915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2024,0.20510377,0.26565066,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2025,0.20275871,0.26804137,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2026,0.2040658,0.26737905,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2024,0.20117868,0.27742678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2025,0.20021538,0.27035826,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2026,0.1974482,0.26921883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2024,0.20224006,0.26030165,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2025,0.20057756,0.26146325,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2026,0.20082426,0.2626186,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2024,0.20197815,0.27148837,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2025,0.20015204,0.26803535,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2026,0.2013197,0.26788652,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2024,0.38639322,0.3966051,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2025,0.38686132,0.3963864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2026,0.39069977,0.40008187,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2024,0.34145528,0.35595632,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2025,0.3556345,0.3666588,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2026,0.34993142,0.3621788,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2024,0.3627188,0.36446688,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2025,0.3438175,0.35338387,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2026,0.36660975,0.37286487,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2024,0.35351995,0.36585864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2025,0.3716027,0.37229493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2026,0.35427937,0.3690368,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2024,0.39515197,0.3989331,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2025,0.33357048,0.3781133,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2026,0.38658607,0.40290517,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2024,0.36506647,0.3896509,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2025,0.35333875,0.37692648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2026,0.35410252,0.38712555,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2024,0.35588968,0.38155547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2025,0.34977135,0.38822198,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2026,0.36917284,0.39575732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2024,0.38187316,0.3887701,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2025,0.35124233,0.37132606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2026,0.3515462,0.3719046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2024,0.36711475,0.3815246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2025,0.34787503,0.3740495,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2026,0.3640102,0.38245296,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2024,0.44818997,0.44343394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2025,0.469988,0.46323124,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2026,0.45352852,0.44840997,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar3_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2024,0.22531672,0.26754493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2025,0.22207479,0.2658767,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2026,0.22514,0.26873907,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2024,0.22299321,0.26482064,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2025,0.22533001,0.2667232,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2026,0.22405402,0.2669801,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2024,0.21896158,0.26501283,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2025,0.2225117,0.26889926,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2026,0.21877092,0.26590294,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2024,0.22188519,0.27117214,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2025,0.22093575,0.27108175,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2026,0.22595425,0.2720742,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2024,0.2175051,0.26699132,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2025,0.22064918,0.2705579,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2026,0.22213942,0.2712244,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2024,0.2168832,0.26753896,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2025,0.22114472,0.27138773,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2026,0.22143298,0.2704486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2024,0.22126007,0.26718032,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2025,0.22246064,0.2690894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2026,0.22374436,0.26846978,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2024,0.22184217,0.27055028,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2025,0.22263706,0.2716806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2026,0.22518955,0.2728599,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2024,0.34658805,0.34210178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2025,0.34637284,0.34302047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2026,0.34200206,0.3410058,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2024,0.29775715,0.31393737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2025,0.29904532,0.3145851,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2026,0.29197434,0.31316468,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260521_phase4_solar4_nanfix_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2024,0.30316466,0.3156071,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2025,0.3002678,0.3132045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2026,0.3008948,0.31659216,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260521_phase4_solar4_nanfix_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2024,0.30365768,0.32102042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2025,0.29485485,0.31706148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2026,0.29620856,0.31788164,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260521_phase4_solar4_nanfix_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2024,0.29376134,0.32030627,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2025,0.29474923,0.31869856,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2026,0.28973144,0.31637135,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260521_phase4_solar4_nanfix_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2024,0.29273537,0.31707674,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2025,0.29769424,0.3214648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-142_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2026,0.29127258,0.31370243,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260521_phase4_solar4_nanfix_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2024,0.30519462,0.3257472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2025,0.29139224,0.3158446,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2026,0.2885923,0.3170486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260521_phase4_solar4_nanfix_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2024,0.2898717,0.3163421,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-142_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2025,0.28614452,0.3165879,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2026,0.2953307,0.3196392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260521_phase4_solar4_nanfix_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2024,0.30026472,0.3186349,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2025,0.29522264,0.31899533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2026,0.29779637,0.31618574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260521_phase4_solar4_nanfix_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2024,0.39118183,0.37471035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2025,0.3930134,0.3747769,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2026,0.3919508,0.37574413,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.142/results/informer_Solar4_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-142_20260521_phase4_solar4_nanfix_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2024,0.1118611,0.15721275,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2025,0.11093433,0.15662736,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2026,0.11758169,0.161853,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2024,0.11416835,0.16154385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2025,0.11769865,0.16129254,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2026,0.11671615,0.16271834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2024,0.10666396,0.15551162,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2025,0.10867044,0.1551293,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2026,0.11074828,0.15902832,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2024,0.107340865,0.15933976,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2025,0.11352893,0.1607952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2026,0.108272456,0.16209708,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2024,0.11442861,0.16391449,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2025,0.10977958,0.16070703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2026,0.10619683,0.15808605,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2024,0.11305561,0.16445726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2025,0.111301355,0.16140625,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2026,0.10921003,0.16233864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2024,0.11194634,0.1579626,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2025,0.10971482,0.15638241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2026,0.113765374,0.16075093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2024,0.10712327,0.15826033,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2025,0.11240798,0.1608651,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2026,0.11446471,0.16355585,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2024,0.22895788,0.24659733,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2025,0.22774269,0.2438759,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2026,0.22589195,0.2467176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2024,0.19350444,0.22968131,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2025,0.20098503,0.23615801,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2026,0.19130814,0.23295203,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2024,0.1910487,0.22745597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2025,0.20304929,0.23592034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2026,0.20081973,0.23637797,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2024,0.19121468,0.22905675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2025,0.19488162,0.23303424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2026,0.19525339,0.23557061,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase3_remote_results/10.21.53.82/results/informer_Solar5_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_phase3_regime_place_20260517_123530_10_21_53_82_solar_96_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2024,0.18926886,0.22644502,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2025,0.1825111,0.23054169,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2026,0.18688747,0.22758268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2024,0.18299134,0.22610812,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2025,0.17833398,0.22730011,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2026,0.18653953,0.2276982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.162/results/informer_Solar5_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-162_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2024,0.17937455,0.2212074,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2025,0.1789938,0.2271833,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2026,0.18453315,0.23018554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2024,0.17756836,0.2212096,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2025,0.18265803,0.22658117,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2026,0.1809448,0.23117876,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase2_remote_results/10.21.53.82/results/informer_Solar5_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar96_factor_arrays_20260516_212335_solar_96_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2024,0.19121823,0.23025398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2025,0.19389105,0.23336613,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2026,0.19669092,0.23993766,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2024,0.26524022,0.28477678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2025,0.2652688,0.28557578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2026,0.2633589,0.28615552,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar5_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_ubuntu-ThinkStation-P3-Tower_phase2_solar_place_fix_20260516_190650_solar_96_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2024,0.26778734,0.17609826,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2025,0.27112508,0.18342252,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2026,0.26449105,0.17861138,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2024,0.26921514,0.17582066,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2025,0.2685873,0.17805208,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2026,0.26626438,0.17568515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2024,0.26211357,0.17528157,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2025,0.26730686,0.18314488,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2026,0.26790443,0.18356052,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2024,0.27264178,0.18429683,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2025,0.2718631,0.18934008,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2026,0.26558596,0.18122865,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2024,0.26985395,0.18189241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2025,0.26866716,0.18486501,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2026,0.27034214,0.18645711,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2024,0.26660287,0.18085156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2025,0.26416096,0.18199152,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2026,0.2635429,0.17919931,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2024,0.26764566,0.17790458,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2025,0.26911643,0.1834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2026,0.25962168,0.1769425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2024,0.2651984,0.17873707,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2025,0.26881832,0.18770897,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2026,0.26746702,0.18338469,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2024,0.32723904,0.24366976,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2025,0.32768735,0.24682821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2026,0.3264627,0.24377944,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2024,0.36361912,0.25927916,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2025,0.3679862,0.26075688,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2026,0.3659708,0.26529378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2024,0.36740395,0.26209253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2025,0.35955274,0.25591034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2026,0.36317536,0.26020566,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2024,0.36938176,0.26533926,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2025,0.36714152,0.26300892,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2026,0.34961194,0.2545379,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2024,0.36065122,0.2594365,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2025,0.3585349,0.2575021,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2026,0.36315697,0.2632759,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2024,0.36471966,0.26015744,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2025,0.35394076,0.25549248,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2026,0.36842895,0.2628249,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2024,0.36208192,0.25943863,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2025,0.34676006,0.2530105,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2026,0.36391008,0.26438364,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2024,0.36318386,0.26142848,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2025,0.35464695,0.25724274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2026,0.36020276,0.26180232,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2024,0.37215665,0.26841998,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2025,0.36988983,0.26292163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2026,0.35817945,0.26024932,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2024,0.38460213,0.2981085,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2025,0.37917846,0.29297572,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2026,0.38143596,0.29662892,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.62/results/informer_Solar6_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-62_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2024,2.9334366,1.1211437,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2025,3.0890582,1.1204982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2026,5.5612526,1.6229733,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2024,3.4565303,1.3380142,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2025,2.1691716,1.053881,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2026,4.2164717,1.353597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2024,4.675984,1.3590381,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2025,4.6324143,1.4382193,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2026,3.633953,1.2392821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2024,3.8713832,1.2635838,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2025,3.8073585,1.287596,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2026,3.8066092,1.262187,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2024,4.748682,1.4068303,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2025,5.0490084,1.4137641,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2026,4.8679852,1.43451,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2024,4.936748,1.4159821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2025,4.8725605,1.3885226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2026,4.152933,1.3175167,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2024,4.677445,1.282389,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2025,3.4664154,1.2394272,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2026,2.5613112,1.1227602,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2024,3.9491775,1.3138992,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2025,5.1302834,1.5083163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2026,3.9410784,1.2961899,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2024,10.683593,1.9276668,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2025,10.862744,2.0141761,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2026,10.891997,2.039839,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2024,8.862831,1.7519958,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2025,7.164163,1.7418433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2026,7.881747,1.729035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2024,9.720103,1.7790359,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2025,9.594998,1.7694712,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2026,7.2109976,1.632218,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2024,8.203859,1.6167884,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2025,8.085408,1.6786042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2026,5.596444,1.459704,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2024,6.9132752,1.4902549,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2025,6.18864,1.5632026,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2026,5.9194183,1.4877433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2024,5.1483965,1.2993912,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2025,5.3515215,1.4338472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2026,6.792721,1.5689533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2024,6.9795327,1.4825952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2025,6.230397,1.6089076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2026,5.0916605,1.4170915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2024,6.52806,1.4379994,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2025,4.2878194,1.3232746,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2026,4.0930047,1.2478472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2024,6.2789674,1.5100296,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2025,7.8850017,1.7633708,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2026,6.81481,1.6701796,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2024,10.527072,1.7037497,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2025,10.474581,1.7526273,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2026,10.5101,1.7814595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.82/results/informer_Solar7_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-82_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2024,0.2161438,0.26479378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2025,0.2191222,0.266155,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2026,0.21766281,0.26556602,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2024,0.2198939,0.26557985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2025,0.21967791,0.26636285,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2026,0.2202307,0.2664578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2024,0.21817426,0.26779416,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2025,0.21622755,0.265397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2026,0.21712941,0.26613697,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2024,0.21404345,0.26732394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2025,0.2140322,0.26752043,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2026,0.22121415,0.27229473,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2024,0.21722877,0.2695017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2025,0.21848857,0.27070898,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2026,0.21605201,0.26697838,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2024,0.2142486,0.2664645,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2025,0.21893607,0.27336985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2026,0.21485646,0.26672378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2024,0.21475539,0.26664004,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2025,0.21709588,0.2676929,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2026,0.21659106,0.26660538,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2024,0.21588968,0.26958013,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2025,0.21626665,0.2674845,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2026,0.21948609,0.27045056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2024,0.33789456,0.34373653,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2025,0.33809474,0.3437113,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2026,0.3383219,0.34317178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl24_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2024,0.3150966,0.33766732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/smoke_venv_20260519/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_phase4_smoke_20260519_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2025,0.31466395,0.33741894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2026,0.31152728,0.3348852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_gelu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2024,0.3189774,0.3375556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2025,0.31807682,0.33832893,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2026,0.30610934,0.33124927,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_relu_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_relu_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2024,0.31395677,0.33768034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2025,0.3145075,0.33705923,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2026,0.31051266,0.33596054,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_swish_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_swish_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2024,0.31374702,0.34115615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2025,0.3154617,0.340092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2026,0.30484906,0.33366424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2024,0.31059724,0.33631852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2025,0.30022207,0.3316144,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2026,0.30596095,0.3354667,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_softsign_a0_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_softsign_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2024,0.3089489,0.33952138,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2025,0.30840993,0.33410165,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2026,0.30948767,0.3380575,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_sin_a0.01_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_sin001_all/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2024,0.31549203,0.343171,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2025,0.31833056,0.3424087,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2026,0.31274807,0.33608648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_enctanh_decgelu_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_tanh_dec_gelu/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2024,0.31748307,0.3418493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2025,0.31462666,0.34072307,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2026,0.30545202,0.33240545,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_gelu_a0_encgelu_dectanh_outlinear_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_enc_gelu_dec_tanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2024,0.38727257,0.3811246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2024_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2025,0.39313498,0.3892982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2025_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2026,0.39071906,0.38495338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv,48.0,2.0,1.0,512.0,8.0,2048.0,5.0,32.0,6.0,0.05,M,Power,prob,timeF,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,phase4_remote_results/solar4_nanfix_20260521/10.21.53.113/results/informer_Solar8_tanh_a0_enctanh_dectanh_outtanh_ftM_sl96_ll48_pl96_dm512_nh8_el2_dl1_df2048_fc5_seed2026_4090-113_20260519_phase4_full_venv_tanh_all_outtanh/config.json,0.0001,t,,,3,type1,t,False,True,True,False,0,0,6,6


==> artifacts/rule_induction/artifact_manifest.json <==
{
  "artifact_version": "activation-policy-rule-induction-v1",
  "candidate_authoring": {
    "tool": "OpenAI Codex",
    "recorded_model_identifier": "gpt-5.5",
    "reasoning_effort": "xhigh",
    "recorded_cli_version": "0.135.0-alpha.1",
    "historical_task_prompt": "historical_task_prompt_zh.md",
    "historical_task_prompt_english_translation": "historical_task_prompt_en.txt",
    "recovered_provenance": "recovered_provenance.json",
    "historical_decoding_parameters": "temperature, top_p, and sampling seed not recorded",
    "dated_backend_snapshot": "not separately recorded",
    "normalized_protocol": "normalized_prompt_v1.txt",
    "output_schema": "rule_template.schema.json",
    "schema_validator": "code/validate_rule_templates.py"
  },
  "exact_decision_replay": {
    "requires_llm": false,
    "evaluated_rule_artifact": {
      "path": ".aris/phase9_router_templates_v2_20260605.json",
      "sha256": "67305b227d07d81e2b7ef59f0f5e5ebe94a1e9965535a4c0b5360df7f5e4a668"
    },
    "deterministic_verifier": {
      "path": "lee_ocil/scripts/phase9_leave_dataset_router_eval.py",
      "sha256": "6a896a760b4f8f480f8937fde6b74df326ea823a992b623bd2234d324dd39ff2"
    },
    "accepted_rule_log": ".aris/phase9_leave_dataset_router_eval_20260605/phase9_llm_v2_accepted_rules.csv",
    "rejected_rule_log": ".aris/phase9_leave_dataset_router_eval_20260605/phase9_llm_v2_rejected_rules.csv",
    "decision_log": ".aris/phase9_leave_dataset_router_eval_20260605/phase9_llm_v2_cell_predictions.csv",
    "summary": ".aris/phase9_leave_dataset_router_eval_20260605/phase9_llm_v2_summary.csv",
    "bundled_entrypoint": "replay.py",
    "bundled_files": {
      "templates": "evaluated_templates.json",
      "verifier": "code/phase9_leave_dataset_router_eval.py",
      "cells": "data/phase9_unified_cells.csv",
      "pairs": "data/phase9_unified_pairs.csv",
      "costs": "data/phase9_unified_informer_results.csv",
      "expected": "expected/",
      "entrypoint": "replay.py",
      "validation": "replay_validation.json"
    }
  },
  "interpretation": {
    "exact_replay": "byte-identified evaluated JSON plus deterministic verifier",
    "candidate_regeneration": "protocol-level because LLM output may vary",
    "evaluation_scope": "calibrated benchmark validation, not an independent prospective test"
  }
}


==> artifacts/rule_induction/checksums.json <==
{
  "code/phase4_pairwise_factor_router.py": "6fb6a776abe068e212068fa18a0e0621864a2c25a2d674d4b2ded224ea0c07e3",
  "code/phase4_router_feasibility.py": "ba5914c97546d69ed52bff9c2a2702ac7f4cbfe3e329b49522969c538a263672",
  "code/phase4_common.py": "7b026111d39435bce0f521f6f29b05ea5fbf5faebdbb3ab115525fd1e2f3164f",
  "code/export_rule_induction_packet.py": "5e1d07a18571bac03163e99392671061b66a6102d680cf157a75250b8729ce9e",
  "code/phase4_summary_factor_bins.py": "54ad6dd7854df52af22185a65e9eb50203d8c76ad2482f38135f3ce77493b92a",
  "code/generate_factors.py": "5712121f8ba6663cdfb36f5c4d3b1d5a8a27f83ef35626ad5cb063c1df0c0142",
  "code/phase7_frozen_rule_router_eval.py": "5834bfa1f8d427ccc905e2bc09cc4281603faabf188184fabf5d0d75a3a1fe9b",
  "code/phase6_hierarchical_router_eval.py": "aa638dcd2ee47d99791811e80d2672d22110d63df03aaadcdcb9db7ab81a2ec8",
  "code/validate_rule_templates.py": "455ae6230f4f47a1fb8ce6b2bf66f9755c39ebaa4bf362d2917a0f6347c9b575",
  "code/phase4_report_utils.py": "93e4cbc9024b0241b1ee700eea58f9cc8c57235a2e7005cac07acf06795c514a",
  "code/analyze_factor_effects.py": "10e5236d83844f71693bc418fdc4d36233facbf3239460bb4cab3f3911f13f9b",
  "code/phase9_leave_dataset_router_eval.py": "6a896a760b4f8f480f8937fde6b74df326ea823a992b623bd2234d324dd39ff2",
  "code/phase4_model_aware_router.py": "7f1867d09536a16b39b647cbd61501f689d01b928cb4334ba456a823c438c1c0",
  "data/phase9_unified_informer_results.csv": "94fb47ab8d1d5d1523927adbd6d183cf3d5e74b6fa17d2bc6441d1383d86604b",
  "data/phase9_unified_pairs.csv": "c627fdf3c73c0dff7bb493d994c9d7b7d15e6fa655a92763981f7363388d6191",
  "data/phase9_unified_cells.csv": "f7da734072c6dae92f9f680221d6d7c786c79506ae5043e49633aa50a8474646",
  "expected/phase9_llm_v2_rejected_rules.csv": "7bac43bbd05842ce237e6589bbb5f442c72fe71d7e1cf269e1089a7f5ead5286",
  "expected/phase9_llm_v2_cell_predictions.csv": "ad0a1ccdff875e1ddae51e4a20329341328e13d564e7512828c86e829502f686",
  "expected/phase9_llm_v2_summary.csv": "5c54b6825a37770e2d32d162e78a890656da4db1396c664902456619126179cb",
  "expected/phase9_llm_v2_accepted_rules.csv": "ced5cd8cbaff35d23e3685e6ecec9ff7f7763a9a4695c050f1beb9b872044953",
  "models/activations.py": "0d0016311548f7ac536afc38ae2d514fe79c5593a838ef300050492d8ffdbfdb",
  "models/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
  "evaluated_templates.json": "67305b227d07d81e2b7ef59f0f5e5ebe94a1e9965535a4c0b5360df7f5e4a668",
  "lee_oc.py": "8b1a5f0e55e76353967d6c48688400ae53a1a8cf5633c80a4aebc344683d3889",
  "historical_task_prompt_zh.md": "56a735a9938d658edeeebf81e787a518c2c8c1350e09d12a4c053168012e4410",
  "historical_task_prompt_en.txt": "8e3e3d7264e6b9ab95b23bd8c588a704936e860ea9deffc27f9d148fcb1606be",
  "normalized_prompt_v1.txt": "c3bab67638e903021a66f19cbae254c2b8f3104849b8152ff1fd7017c5250da5",
  "model_config.json": "6904d05f692db0c15006aef67698f603cf6879dadf78bc0e0157b2afd18256f6",
  "rule_template.schema.json": "68dd36b4412dfae62d23e7b3fa500fbcbcaf388f261b0e34aaf791fba5501fd4",
  "recovered_provenance.json": "33b5d7ee23e136987f225274c4846bf62ddefb56c16fc56823d6044e962c9470"
}


==> artifacts/rule_induction/data/phase9_unified_cells.csv <==
model_scope,model_family,search_space,dataset,pred_len,seq_len,label_len,e_layers,d_layers,factor,d_model,n_heads,d_ff,batch_size,train_epochs,patch_len,stride,baseline_config,oracle_config,oracle_mse,oracle_action,baseline_mse,static_config,static_mse,oracle_gain_vs_baseline,static_gain_vs_baseline,static_regret_vs_oracle,baseline_is_oracle,scope_config_count,scope_has_output_tanh,test_sample_count,router_window_count,router_source_csv,input_volatility,input_anomaly_density_intensity,input_turbulence_score,input_mean,input_std,input_cv,input_trend,input_range,input_mean_abs_change,input_max_abs_change,input_skewness,input_kurtosis,input_realized_volatility,input_volatility_shock,input_volatility_ratio_late_early,input_upside_volatility,input_downside_volatility,input_cumulative_change,input_momentum,input_trend_consistency,input_reversal_rate,input_mean_crossing_rate,input_lag1_autocorr,input_mean_reversion_strength,input_jump_intensity,input_tail_ratio,input_max_drawdown,input_max_drawup,input_direction_entropy,input_spectral_entropy,input_dominant_frequency_energy_ratio,input_top3_frequency_energy_ratio,input_low_freq_energy_ratio,input_mid_freq_energy_ratio,input_high_freq_energy_ratio,input_spectral_centroid,input_spectral_bandwidth,input_spectral_flatness,input_daily_cycle_energy_ratio,router_time_robust_scale_ratio,router_time_iqr_mad_ratio,router_time_outlier_mass_z3,router_time_late_early_level_shift,router_time_local_roughness_ratio,router_time_trend_to_noise_ratio,router_time_dynamic_range_log,router_time_near_zero_fraction,router_norm_normalization_drift_score,router_freq_seasonal_peak_strength,router_freq_harmonic_energy_ratio,router_freq_spectral_entropy,router_freq_high_freq_noise_share,router_freq_dominant_period_to_horizon_ratio,router_timefreq_rolling_spectral_entropy_std,router_timefreq_dominant_frequency_drift,router_timefreq_burstiness_index,router_timefreq_phase_concentration,router_multivar_cross_channel_mean_abs_corr,router_multivar_correlation_condition_number,router_multivar_channel_heterogeneity_cv,router_multivar_target_channel_dominance,router_multivar_missing_or_constant_channel_ratio,pred_to_seq_ratio,ffn_to_model_ratio,has_patch,patch_to_seq_ratio,stride_to_patch_ratio,has_decoder,is_informer,is_patchtst,is_itransformer
Informer-fullgrid,Informer,fullgrid,ETTh1,24,48.0,48.0,2.0,1.0,3.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.5324173,bounded_linear,0.5646668,tanh_sin001_all,0.5476108000000001,0.05711244224027345,0.03020542380037211,0.028536826282692322,False,9,1.0,2857,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh1,48,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.6459194633333333,bounded_linear,0.7389258333333334,tanh_sin001_all,0.6560654,0.1258669893572992,0.11213633303297245,0.01570774259426648,False,9,1.0,2833,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh1,168,168.0,168.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.9115707166666668,bounded_linear,1.0471051666666666,tanh_sin001_all,0.9184072833333332,0.12943728511192193,0.1229082688446927,0.007499765560334859,False,9,1.0,2713,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh1,336,168.0,168.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,1.2189896666666666,bounded_linear,1.3606628333333333,tanh_sin001_all,1.2286496666666666,0.10412069999707248,0.09702121894757908,0.00792459547783971,False,9,1.0,2545,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh1,720,336.0,336.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all_outtanh,1.3278413666666666,output_tanh,1.4126485333333332,tanh_sin001_all,1.4697910666666667,0.06003415900383423,-0.04045063721440893,0.10690260415394505,False,9,1.0,2161,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh2,24,48.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.5158879133333333,bounded_linear,0.7238337133333334,tanh_sin001_all,0.5158879133333333,0.28728393852006,0.28728393852006,0.0,False,9,1.0,2857,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh2,48,96.0,96.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,1.6064207333333334,bounded_linear,2.6045811666666663,tanh_sin001_all,1.6581009666666666,0.3832326080322446,0.36339055665187875,0.03217104477112696,False,9,1.0,2833,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh2,168,336.0,336.0,3.0,2.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,2.9625697333333334,bounded_linear,5.1419857,tanh_sin001_all,2.9625697333333334,0.42384714657348554,0.42384714657348554,0.0,False,9,1.0,2713,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh2,336,336.0,168.0,3.0,2.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all_outtanh,2.053870566666667,output_tanh,3.9278808,tanh_sin001_all,2.1715324666666667,0.47710465993095647,0.4471490920328675,0.05728788459681736,False,9,1.0,2545,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTh2,720,720.0,336.0,3.0,2.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all_outtanh,3.298198733333334,output_tanh,4.088657166666667,tanh_sin001_all,3.619466166666667,0.19332959480624903,0.11475430217655393,0.09740693612135481,False,9,1.0,2161,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm1,24,672.0,96.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.3144746066666666,bounded_linear,0.36323779,tanh_sin001_all,0.3307421466666667,0.13424589807501416,0.08946107543858067,0.05172926416040698,False,9,1.0,11497,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm1,48,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.4533515166666667,bounded_linear,0.5090825200000001,tanh_sin001_all,0.4834186933333333,0.10947341765600871,0.050411918811643294,0.06632199421707013,False,9,1.0,11473,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm1,96,384.0,384.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.5593670199999999,bounded_linear,0.6162993133333333,tanh_sin001_all,0.5593670199999999,0.09237766796365199,0.09237766796365199,0.0,False,9,1.0,11425,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm1,288,672.0,288.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.8019380233333333,bounded_linear,0.8856588200000001,tanh_sin001_all,0.8031218266666666,0.0945293997824882,0.09319276392836398,0.001476178082207339,False,9,1.0,11233,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm1,672,672.0,384.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.92203278,bounded_linear,1.002575233333333,tanh_sin001_all,1.00667942,0.08033557049434373,-0.004093644576698166,0.09180437164066986,False,9,1.0,10849,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm2,24,672.0,96.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.6846686166666666,bounded_linear,1.2393198333333333,tanh_sin001_all,0.7708657899999999,0.44754485625784796,0.3779928560276141,0.12589619450207507,False,9,1.0,11497,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm2,48,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.30922799,bounded_linear,0.39631575,tanh_sin001_all,0.3262692066666666,0.21974337381242107,0.17674428365093597,0.05510890740086814,False,9,1.0,11473,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm2,96,384.0,384.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,1.3350371,bounded_linear,1.6045523666666668,tanh_sin001_all,1.3350371,0.16796913099605704,0.16796913099605704,0.0,False,9,1.0,11425,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm2,288,672.0,288.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all_outtanh,2.3545683,output_tanh,5.329461733333333,tanh_sin001_all,2.525360733333333,0.5581977284360149,0.5261508835801629,0.0725366230970379,False,9,1.0,11233,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,ETTm2,672,672.0,384.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all_outtanh,2.8509023666666664,output_tanh,7.812617166666667,tanh_sin001_all,3.069366666666667,0.6350899697440271,0.6071269587146245,0.07662987780792835,False,9,1.0,10849,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar1,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,swish_all,0.1504306033333333,other_linear,0.15319326,tanh_sin001_all,0.1543040433333333,0.018033800355620713,-0.007250862951368157,0.025749015919433637,False,9,1.0,14012,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar1,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.2238896466666666,bounded_linear,0.2299245,tanh_sin001_all,0.22920594,0.026247108652333245,0.0031251997938454013,0.023745150401029664,False,9,1.0,13940,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar2,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.0660672966666666,bounded_linear,0.07067754,tanh_sin001_all,0.0661700833333333,0.06522925576262845,0.06377495123156099,0.001555787384268157,False,9,1.0,14012,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar2,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_all,0.1079668713333333,bounded_linear,0.121002457,tanh_sin001_all,0.1099318786666666,0.10772992540694191,0.09149052513316652,0.01820009516869854,False,9,1.0,13940,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar3,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,gelu_all,0.19754754,baseline,0.19754754,tanh_sin001_all,0.1996140866666666,0.0,-0.010461009368512578,0.010461009368512578,True,9,1.0,4047,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar3,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,gelu_all,0.3490070666666667,baseline,0.3490070666666667,tanh_sin001_all,0.3582779566666667,0.0,-0.026563616858951783,0.026563616858951783,True,9,1.0,3975,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar4,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.2198203,bounded_linear,0.22417717,tanh_sin001_all,0.2198203,0.019434940676608652,0.019434940676608652,0.0,False,9,1.0,14012,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar4,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,enc_tanh_dec_gelu,0.2904489733333333,bounded_linear,0.2962589366666666,tanh_sin001_all,0.29505972,0.019611098988957465,0.004047866640444496,0.01587454971436654,False,9,1.0,13940,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar5,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,swish_all,0.1086942266666666,other_linear,0.11345904,tanh_sin001_all,0.1111889983333333,0.04199588973547983,0.02000758746651386,0.022952200343790436,False,9,1.0,14012,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar5,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,enc_tanh_dec_gelu,0.1803903966666666,bounded_linear,0.1952658699999999,tanh_sin001_all,0.1809671666666666,0.07618061125240838,0.07322684365339067,0.0031973431549451353,False,9,1.0,13940,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar6,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.2647689099999999,bounded_linear,0.2678011566666666,tanh_sin001_all,0.2647689099999999,0.011322754182279111,0.011322754182279111,0.0,False,9,1.0,14012,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar6,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.35758402,bounded_linear,0.3658587066666667,tanh_sin001_all,0.35758402,0.022617164812222854,0.022617164812222854,0.0,False,9,1.0,13940,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar7,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,relu_all,3.280724533333333,other_linear,3.861249133333333,tanh_sin001_all,4.6540805,0.1503463205698012,-0.20533028025110428,0.4186136180325048,False,9,1.0,14012,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar7,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,enc_tanh_dec_gelu,4.969628033333334,bounded_linear,7.969580333333333,tanh_sin001_all,6.100530066666667,0.37642537932047526,0.23452304744946623,0.22756271208788856,False,9,1.0,13940,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar8,24,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,tanh_sin001_all,0.21601371,bounded_linear,0.2176429366666666,tanh_sin001_all,0.21601371,0.007485777813969926,0.007485777813969926,0.0,False,9,1.0,13858,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,fullgrid,Solar8,96,96.0,48.0,2.0,1.0,5.0,0,0,0,32,6,0,0,gelu_all,softsign_all,0.30559342,bounded_linear,0.31376261,tanh_sin001_all,0.3089488333333333,0.02603621253660528,0.015342097857570453,0.010979992086653172,False,9,1.0,13786,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Exchange,96,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,0.9432436666666666,bounded_linear,0.9770137333333334,tanh_sin001_all,1.026959966666667,0.03456457725671016,-0.05112132166548884,0.08875363064545744,False,9,1.0,1422,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Exchange,192,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,1.1323604333333332,bounded_linear,1.1489570666666669,tanh_sin001_all,1.5219283666666663,0.014444955181383286,-0.3246172644919248,0.34403174277871984,False,9,1.0,1326,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Exchange,336,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,1.631964,bounded_linear,1.6444349666666664,tanh_sin001_all,1.7910463,0.007583739654931813,-0.08915605439266505,0.09747904978296097,False,9,1.0,1182,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,ILI,24,36.0,18.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,tanh_sin001_all,5.711880533333333,bounded_linear,5.831972666666666,tanh_sin001_all,5.711880533333333,0.02059202609431526,0.02059202609431526,0.0,False,9,1.0,170,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,ILI,36,36.0,18.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_tanh_dec_gelu,5.483584533333333,bounded_linear,5.7128608000000005,tanh_sin001_all,5.502567933333334,0.04013335431990009,0.03681043071566987,0.003461859643925651,False,9,1.0,158,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,ILI,48,36.0,18.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,tanh_all,5.020567766666667,bounded_linear,5.197631933333334,tanh_sin001_all,5.027929433333333,0.0340663149945503,0.03264996486412752,0.0014663016234026333,False,9,1.0,146,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Weather,96,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,tanh_sin001_all,0.3489605233333333,bounded_linear,0.36682802,tanh_sin001_all,0.3489605233333333,0.04870810214188847,0.04870810214188847,0.0,False,9,1.0,10444,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Weather,192,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,0.40160789,bounded_linear,0.40266667,tanh_sin001_all,0.5043701166666666,0.0026294205080345523,-0.252574782677361,0.25587701144682845,False,9,1.0,10348,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase5_newdataset_oracle,Weather,336,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,0.4610632733333333,bounded_linear,0.46741879,tanh_sin001_all,0.6646860033333333,0.013597050017323163,-0.42203526591931256,0.4416372801239963,False,9,1.0,10204,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Electricity,96,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,0.2773028,bounded_linear,0.28170848,tanh_sin001_all,0.29144377,0.015639145829049832,-0.034558029634038735,0.05099468883833836,False,9,1.0,5165,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Electricity,192,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,tanh_all,0.2790692,bounded_linear,0.2811604,tanh_sin001_all,0.27918184,0.007437747278777381,0.00703712187064737,0.0004036274873758809,False,9,1.0,5069,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Electricity,336,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,enc_gelu_dec_tanh,0.30755183,bounded_linear,0.3079549,tanh_sin001_all,0.33323595,0.0013088604857397948,-0.08209335198108564,0.08351151739204404,False,9,1.0,4925,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Traffic,96,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,gelu_all,0.70111996,baseline,0.70111996,tanh_sin001_all,0.70683783,0.0,-0.008155337640080898,0.008155337640080898,True,9,1.0,3413,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Traffic,192,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,gelu_all,0.7252719,baseline,0.7252719,tanh_sin001_all,0.7493706,0.0,-0.03322712488930018,0.03322712488930018,True,9,1.0,3317,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0
Informer-fullgrid,Informer,phase8_clean_heldout_probe,Traffic,336,96.0,48.0,2.0,1.0,5.0,512,8,2048,32,6,0,0,gelu_all,softsign_all,0.73602456,bounded_linear,0.76666105,tanh_sin001_all,0.73634744,0.03996093188769653,0.03953978097622149,0.0004386810135791044,False,9,1.0,3173,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0


==> artifacts/rule_induction/data/phase9_unified_informer_results.csv <==
dataset,pred_len,seq_len,label_len,e_layers,d_layers,factor,batch_size,train_epochs,config_name,activation,encoder_activation,decoder_activation,output_activation,activation_signature,mse_mean,mse_std,mae_mean,mae_std,seed_count,run_count,has_arrays_count,improvement_vs_gelu_mean,improvement_vs_gelu_min,win_rate_vs_gelu,paired_seed_count,patch_len,stride,d_model,n_heads,d_ff,placement,model_scope,model_family,baseline_config,search_space,servers,action
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.5324173,0.0256301245055501,0.5224795433333334,0.0135887582627565,3,3,0.0,0.0516948936290327,-0.0304859868957012,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.5330212933333334,0.0319377507441355,0.5232973,0.0215065288638032,3,3,0.0,0.0506439297237041,-0.0452485883208423,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.5476108000000001,0.0134101675630843,0.5300818466666667,0.0159823046495345,3,3,0.0,0.0229578294844613,-0.0677072141097955,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.5497868366666666,0.0150770376509124,0.5347429233333333,0.0110823917826268,3,3,0.0,0.0172625535962516,-0.0929260607565045,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.5506953166666667,0.037028641918464,0.5353101333333333,0.02026637522507,3,3,0.0,0.0213581169171594,-0.0127404635124316,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.5560594499999999,0.0364005276878303,0.5388862433333333,0.0235851775387134,3,3,0.0,0.0085900368384463,-0.1145628781429722,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.5646668,0.0643850483608577,0.54134921,0.0358435667102884,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.5829117,0.0741068185290908,0.5467961633333334,0.0428312115369392,3,3,0.0,-0.0313805278200571,-0.0470433924465273,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,24,48.0,48.0,2.0,1.0,3.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.6078469666666666,0.0113596908339678,0.5684820666666667,0.0042124787979683,3,3,0.0,-0.0863143383541068,-0.1675798406492286,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.6459194633333333,0.0730648849533347,0.6076123333333333,0.0530345290451733,3,3,0.0,0.1264723908947344,0.0530471740091738,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.6560654,0.0648736974611436,0.6094191566666667,0.0482568894324803,3,3,0.0,0.1130711398133724,0.0748804049942263,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.6675251233333332,0.0544547543077703,0.6186871466666667,0.0421207845870246,3,3,0.0,0.0967518435350097,0.0373060176630491,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.6949180699999999,0.0571630728893304,0.6404606,0.0369387653074057,3,3,0.0,0.0602688078578999,0.0308074427546872,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.7101359199999999,0.106055376908053,0.6460953566666666,0.0524197793409285,3,3,0.0,0.041869456047165,-0.0686451673910593,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.7389258333333334,0.0341939766061705,0.6630345866666666,0.0242727562519491,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.7576233499999999,0.0032981035531802,0.6711879666666668,0.0058271765635969,3,3,0.0,-0.0268139996911091,-0.0553948402604406,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.7746135466666667,0.097733129630103,0.6826806799999999,0.051235205285323,3,3,0.0,-0.0460641703007969,-0.1331045015476081,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.7951248999999999,0.0261753818289246,0.6993153533333333,0.0180170829629696,3,3,0.0,-0.0767473680537518,-0.1128946357949134,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.9115707166666668,0.1307529008731196,0.7437885533333333,0.0534550759548476,3,3,0.0,0.1294373745081733,-0.0106382057824513,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.9184072833333332,0.1396615237914717,0.7474490233333334,0.0593103714119767,3,3,0.0,0.1229158457144267,-0.0268934960860005,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.93270765,0.1466423416150584,0.74864139,0.0645031362780392,3,3,0.0,0.1094316141280096,-0.0481666733730369,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.0218301866666666,0.0302011727597213,0.8169840533333333,0.0157228809026378,3,3,3.0,0.0237201214496428,0.0001190007955189,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.035870133333333,0.0974410401191578,0.8030495666666667,0.0260518966687309,3,3,0.0,0.0109098318595302,-0.0906105774394089,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.0471051666666666,0.0209829022981411,0.8255935600000001,0.0136836167874287,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.0558157333333331,0.0248576488233165,0.8228075,0.0102059863103719,3,3,0.0,-0.0088190360092839,-0.0430733092735005,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,1.0633554,0.0184501764417037,0.8323334533333333,0.0122553278124469,3,3,3.0,-0.0155563846671888,-0.0189711087740487,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,168,168.0,168.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.1057082333333332,0.0140117403024511,0.8483192,0.0123114788742051,3,3,0.0,-0.0561513736676547,-0.0667475364443596,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.2189896666666666,0.0419643624568911,0.8848780666666666,0.0226696177754132,3,3,0.0,0.1035180187470523,0.0491912782887258,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.2286496666666666,0.0677930667319552,0.89265695,0.0389638538094924,3,3,0.0,0.0962588710629431,0.0278770092158538,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.2295438666666667,0.0758092228456625,0.8924056133333332,0.0404670298065293,3,3,0.0,0.0955879902556678,0.0261466457485885,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.2891082666666664,0.0968092969161708,0.92143214,0.0393595284705901,3,3,0.0,0.0514734688466278,-0.0497722998299622,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.2958933666666663,0.0446285051739729,0.9186521,0.0275540922283786,3,3,3.0,0.0474150730163504,0.0242348424509253,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.3405234,0.1170239885828542,0.9534422833333333,0.0618938585479273,3,3,0.0,0.0137409116013011,-0.083400678271816,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.3606628333333333,0.026050488131575,0.9479418766666666,0.0221550629994958,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,1.3777115666666668,0.0715415745724354,0.9595515866666666,0.0373352159535006,3,3,3.0,-0.0127777933477377,-0.0544599103661524,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,336,168.0,168.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.3929322666666666,0.0134537881153723,0.9549682566666666,0.0104205002454408,3,3,0.0,-0.0238566098864403,-0.036478848628895,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.3278413666666666,0.0300693136673141,0.9371730133333332,0.0227452797254844,3,3,0.0,0.0597197891267416,0.0432461610302502,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,1.3639058333333332,0.0401669720143718,0.9478675666666666,0.0113080803851464,3,3,0.0,0.034371578295562,0.0246076196993136,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.4126485333333332,0.0490950344581133,0.9661058233333332,0.0250479887946205,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.4200951666666668,0.0308121036883776,0.9725024366666668,0.0142679331110723,3,3,0.0,-0.0065540339510913,-0.0515134795835729,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.4253435666666665,0.0978666681419333,0.9800652766666668,0.0482917026682496,3,3,0.0,-0.0094059348036542,-0.0906966702906466,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.4398127333333337,0.0311586605636912,0.9943575666666667,0.0115996533587574,3,3,0.0,-0.0202450848187232,-0.0709077362417698,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.4641641,0.0566612845850674,0.9796493133333334,0.015434892193162,3,3,0.0,-0.0372853885427873,-0.0998843726276361,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.4690554666666664,0.0665914088573243,1.0073673,0.0329713513982973,3,3,0.0,-0.0404824275236122,-0.1002898753066486,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh1,720,336.0,336.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.4697910666666667,0.0554243159582806,1.0084485333333333,0.0284383757499146,3,3,0.0,-0.0410516619847558,-0.0933143243159001,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.5158879133333333,0.0229811684149116,0.5429457333333333,0.0108900051297017,3,3,0.0,0.2775954045357602,0.1940545077868265,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.5293532933333333,0.0380352211300714,0.5522531666666667,0.0206683511359501,3,3,0.0,0.2603137666753087,0.1605169042005999,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.5348413333333334,0.0384312874920075,0.5531931333333334,0.0208220059173782,3,3,0.0,0.2532868628554267,0.1580172167452492,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.6002243733333333,0.0159449361277627,0.5944230633333333,0.0053565534906349,3,3,0.0,0.1580949331458544,0.0731813479402762,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.64322098,0.0896795926426363,0.6142380900000001,0.0332444594837741,3,3,0.0,0.0940119649504301,-0.11017585845597,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.64803718,0.0151381282772739,0.6202621833333334,0.0102906661220657,3,3,0.0,0.091842536704959,-0.0145045417986514,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.7238337133333334,0.1041555827289471,0.6601972866666667,0.0555392901650582,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.73168115,0.1584736144274443,0.65914427,0.0573583731403872,3,3,0.0,-0.0333449503297397,-0.3605839078201649,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,24,48.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.3699766999999998,0.0163626488185746,0.9107525833333332,0.0143217115250179,3,3,0.0,-0.9189363064178536,-1.1149104409909243,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.6064207333333334,0.3857662182627496,1.0210272,0.1369193933961511,3,3,0.0,0.3883877885346281,0.3291710559236402,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.6581009666666666,0.3778067593171453,1.0362153666666667,0.1290247697081584,3,3,0.0,0.3679290508023554,0.3188121931575899,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.7197261,0.3716221552635418,1.0524756666666668,0.12337674339649,3,3,0.0,0.3435141427922419,0.2994014387389511,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.7857881000000002,0.0682008716261749,1.1163271,0.0222568883667506,3,3,0.0,0.2973982441593146,0.1262538871878062,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,2.3470193,0.4648714453738688,1.2445726666666668,0.114297671585441,3,3,0.0,0.1023181822438453,0.0739934992129981,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,2.524775066666667,0.4897411645006914,1.3089419333333334,0.1196209100493026,3,3,0.0,0.0338441724627555,0.0078693699442428,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,2.5310334666666665,0.60336880140363,1.2950235666666667,0.1513656303320649,3,3,0.0,0.0356379244550459,-0.0566099633287096,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,2.6045811666666663,0.436576974639803,1.3306325666666667,0.0974788696224126,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh2,48,96.0,96.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,2.709517566666667,0.5033303806061415,1.3383054,0.120778718175306,3,3,0.0,-0.0379215762485747,-0.0622626286223538,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,2.9625697333333334,0.5090410788583406,1.3409111666666669,0.0916243815615873,3,3,0.0,0.4134737553427824,0.2896173735012167,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,2.9963396,0.3736837523304032,1.4007261666666668,0.0687714066496632,3,3,0.0,0.4085063659949877,0.3665242602560181,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,3.077635433333333,0.4893273039070098,1.366846,0.0892472761885762,3,3,0.0,0.3877262705029857,0.2354713528765924,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,3.1302238,0.4940572014992495,1.4535741333333334,0.0854261661106439,3,3,0.0,0.3850835832334954,0.3556426256548859,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,3.1448593666666667,0.5365135724535803,1.3622563,0.1112199849909628,3,3,0.0,0.3827773443693429,0.3319496538103764,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,4.0035988,1.1445688983665598,1.616396333333333,0.2351512329645398,3,3,3.0,0.2261893490472174,0.1700315998227276,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,5.137990366666667,1.774481522390527,1.861442933333333,0.3409910537860096,3,3,0.0,0.0172381816160832,-0.1135499546913733,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,5.1419857,1.164564920829221,1.9126877666666668,0.1886954084816674,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh2,168,336.0,336.0,3.0,2.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,6.7264246000000005,1.6484509511180734,2.2142341,0.2760699723631855,3,3,3.0,-0.3042265462073428,-0.3374880842765369,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,2.053870566666667,0.2187338957645641,1.1416556333333334,0.0664023118801095,3,3,0.0,0.4768076980215849,0.4207192440933587,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,2.1715324666666667,0.1786111377424243,1.1845263666666668,0.058902136242443,3,3,0.0,0.4455291247616219,0.373230301659149,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,2.178194833333333,0.2276045518132784,1.1859213333333334,0.0687926798841513,3,3,0.0,0.4434047281998943,0.3564657556930576,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,2.313756833333333,0.2023104530102767,1.2217471666666666,0.0572444471887303,3,3,0.0,0.4086177640620747,0.3553638900927622,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,2.9956757,0.3498953354648928,1.4037172333333334,0.108489594624569,3,3,0.0,0.2343039585889517,0.1037748923775968,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,3.0735696000000003,0.1613463698125247,1.4211749666666669,0.0572568201108246,3,3,3.0,0.2150652170307901,0.1618473241139049,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,3.5064900333333333,0.1228556380841487,1.5123815,0.0572936140473786,3,3,0.0,0.1050599317465562,0.0422952748451782,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,3.9278808,0.1874659539450562,1.6343216333333337,0.0112202480210258,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTh2,336,336.0,168.0,3.0,2.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,4.218690133333333,0.6163137842351516,1.6914526666666667,0.1591494916771755,3,3,3.0,-0.077251813203061,-0.2807782301189382,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,3.298198733333334,0.1860715004585423,1.4220579999999998,0.079188935532876,3,3,0.0,0.1860324796835162,0.0684787514554564,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,3.619466166666667,0.806515997151094,1.5482205,0.2066081502393117,3,3,0.0,0.0973860308164506,-0.2337827052910851,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,3.6424421,0.2477790319289144,1.5765516000000002,0.0573975922471492,3,3,0.0,0.1073973680345452,0.0824487675079844,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,3.6509095,0.8228127760363168,1.5456456333333335,0.2064911147987324,3,3,0.0,0.0895065628360162,-0.2479097929714562,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,3.6891528,0.3938972405967322,1.6285724666666666,0.1245018447458644,3,3,0.0,0.09679147687487,0.0205493075351248,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,3.7169251333333335,0.6479398981847952,1.6213898333333334,0.1936053791695968,3,3,0.0,0.0864981175251632,-0.0787309301783211,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,3.881255566666667,0.5942406663180022,1.6289169666666667,0.1546174209737807,3,3,0.0,0.0499038605701339,-0.0917751292669574,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,3.9677849666666662,0.5700579396857859,1.6928566,0.1164226537082454,3,3,0.0,0.0326945596743582,-0.011157863886621,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTh2,720,720.0,336.0,3.0,2.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,4.088657166666667,0.3807901390596704,1.707358333333333,0.0892224535677726,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.3144746066666666,0.0152188491579663,0.3797225066666667,0.0088351663189231,3,3,0.0,0.133738212707807,0.0933256251174827,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.3286662966666667,0.008299869618255,0.3882526666666666,0.0047313743352363,3,3,0.0,0.0940738839803006,0.0362051185857471,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.3307421466666667,0.0208184946262724,0.3852891366666666,0.0156905466237041,3,3,0.0,0.089677449083748,0.0423040043584259,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.3319513733333333,0.0053619474410827,0.3848571466666666,0.0007000283338789,3,3,0.0,0.085698366423344,0.0667110536167506,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.3327978199999999,0.0255130479564711,0.3810019766666666,0.0076792211880133,3,3,0.0,0.0843915632358843,0.0314336615223101,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.3478526933333333,0.0125222686878469,0.3945028933333334,0.0101905385021662,3,3,0.0,0.041984391365833,0.0131124954249307,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.3587646866666666,0.0250095837566808,0.40492221,0.0046524352970137,3,3,0.0,0.0130045604401261,-0.030452167626943,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.36323779,0.0129244977936204,0.4099650533333333,0.0058124406331276,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.43399211,0.0299625504628911,0.43630245,0.0274866977454713,3,3,0.0,-0.1975751209516688,-0.3409818988443904,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.4533515166666667,0.022761971244838,0.4497538466666667,0.0064317954555266,3,3,0.0,0.1083741745130179,0.0544069124642242,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.4724121366666667,0.0249740414671,0.4687629333333333,0.0042836041982462,3,3,0.0,0.0701996904949022,0.0245796637278271,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.4783270099999999,0.0471791833000667,0.4563009266666666,0.0281116175387495,3,3,0.0,0.0605849955504763,-0.0346967299722628,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.4834186933333333,0.0073143523799878,0.4534623433333333,0.0058392940131605,3,3,0.0,0.049601334834721,0.0285468125285019,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.4849242966666666,0.016427583970214,0.4601437133333333,0.0011953749464219,3,3,0.0,0.0473047208604987,0.0385226235134366,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.5036927533333334,0.0111829182788096,0.4713693266666667,0.0119540607101408,3,3,0.0,0.0090309421543192,-0.0533919201956341,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.5090825200000001,0.0200435174464264,0.47633041,0.0133860701107419,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.5209672466666667,0.012049171020333,0.47520493,0.0013225858304473,3,3,0.0,-0.0248161972157181,-0.09054006490532,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.5546887066666667,0.0154453375257918,0.5107114933333333,0.0075839375780285,3,3,0.0,-0.0899143833189824,-0.1026683411599912,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.5593670199999999,0.0501384420181281,0.5395510833333333,0.04144673683344,3,3,0.0,0.0926210452427011,0.0112034258087021,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.5719495066666667,0.0485993064245008,0.53774198,0.0302924773082228,3,3,0.0,0.072394629960062,0.0093771057767552,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.5835977933333333,0.0454365437287711,0.5539965966666667,0.0217425066425891,3,3,0.0,0.0534921760000996,-0.0177886489938123,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.60199682,0.0206654232768337,0.5506890966666668,0.0262104518774292,3,3,0.0,0.0233242279710487,-0.0055926168926693,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.6037767399999999,0.0137855834700349,0.5580312833333334,0.0126152526344276,3,3,0.0,0.0201559787355079,0.0031838863235391,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.6080666566666667,0.0489983216470078,0.56611092,0.0430953894590731,3,3,0.0,0.0136306173213739,-0.0666981287961183,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.6162993133333333,0.0071227545210075,0.56523085,0.0034477624820309,3,3,1.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.6443411333333334,0.0307933924068675,0.5924453000000001,0.0255074252173263,3,3,0.0,-0.0453945519960198,-0.0906849222871152,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm1,96,384.0,384.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.6775109166666667,0.0105541862203787,0.6045296666666666,0.0075911885198125,3,3,0.0,-0.0994065191120717,-0.11537715624261,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.8019380233333333,0.0438189008581962,0.7052198366666667,0.0282964849339282,3,3,0.0,0.0719218257129183,-0.0505114497046173,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.8031218266666666,0.0499852998175127,0.7064103566666667,0.0298733095528539,3,3,0.0,0.070366328067234,-0.1009581729080343,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.8378797800000001,0.1256498459222342,0.7103770666666667,0.0663089412286407,3,3,0.0,0.0148478731573521,-0.1616960265498576,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.8536934400000001,0.0233087718495912,0.7202095966666667,0.0168556601297615,3,3,0.0,0.0014206003122344,-0.21678834196656,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.8599827233333333,0.0584788614641618,0.7144705533333333,0.0325589510893783,3,3,0.0,0.003192429766117,-0.1127566659287045,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.8856588200000001,0.1973038456644451,0.7148509666666666,0.091856473122221,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.8921881100000001,0.0563379629520992,0.7425650533333333,0.0322831796380488,3,3,0.0,-0.048877819754986,-0.3121237318166233,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.90080717,0.1205685317816331,0.7512018266666667,0.0561053555777577,3,3,0.0,-0.0308492229952558,-0.1385332198221768,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,288,672.0,288.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.95759437,0.1460010483119245,0.7690038566666667,0.0521132250545064,3,3,0.0,-0.0935860110685141,-0.2063315340557915,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.92203278,0.0234283425422542,0.7634538599999999,0.0201445082816632,3,3,0.0,0.0730000767879462,-0.0485036162657638,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.9606106333333332,0.1894664006039681,0.76121911,0.0934397396671047,3,3,0.0,0.0445839391259627,-0.0725940024964981,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.96571622,0.0833841437095398,0.7567643000000001,0.0354895361664533,3,3,0.0,0.0349394916084284,-0.025323176160293,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.9859771,0.0418820298895599,0.77413112,0.0244715054654755,3,3,0.0,0.0121814562738122,-0.074983268123193,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.9973723333333332,0.0379337289562116,0.80571593,0.0194201436257484,3,3,0.0,-0.002737344292638,-0.1481653484629859,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.002575233333333,0.0967778172469463,0.7668387266666666,0.0479475145361523,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.00667942,0.01907166099985,0.81227888,0.0081149002047653,3,3,0.0,-0.0116804447330142,-0.1366170054306797,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.062364,0.0352351902183031,0.8319909333333334,0.0183717957332246,3,3,0.0,-0.0669281799462578,-0.1685449791696848,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm1,672,672.0,384.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.0760267,0.0383797786219514,0.8058080233333333,0.0171610057797797,3,3,0.0,-0.0775725239419476,-0.1506096911074737,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.6846686166666666,0.1914143589784336,0.60448945,0.0891458259856147,3,3,0.0,0.4246377245223544,0.1454763158435905,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.7708657899999999,0.1725877639978956,0.64638125,0.0723319925426674,3,3,0.0,0.364931299054261,0.231464416256934,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.8153129,0.170326253210442,0.6657434466666666,0.0615750943095707,3,3,0.0,0.3446501902822612,0.2526112358031576,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.1316264666666669,0.104340362878482,0.7871878433333332,0.0524183856389972,3,3,0.0,0.0671956937570202,-0.1874404410910201,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.2393198333333333,0.1713341794084978,0.8425355333333333,0.0612909836503162,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.287385,0.1547245557246489,0.8328542666666667,0.0572119131145334,3,3,0.0,-0.0408201950458938,-0.0693168856770239,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.2974992666666667,0.0371856298106315,0.8311999033333333,0.0304466464013236,3,3,0.0,-0.0633808951998048,-0.2620643645112832,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,1.3205322666666666,0.1294794226997607,0.8632096333333333,0.0527425549558497,3,3,0.0,-0.0703432498884511,-0.1361465367956049,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,24,672.0,96.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.377612,0.1459173137263361,0.8832038066666668,0.0367324674169668,3,3,0.0,-0.1193007967632036,-0.2335004784798828,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.30922799,0.0135841170384129,0.3983340266666667,0.008586500352468,3,3,0.0,0.215991629475398,0.1518777797245332,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.3262692066666666,0.0281341354473623,0.4109635766666666,0.0211214265091312,3,3,0.0,0.1753830451908446,0.1346473325826939,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.3348195733333333,0.0356644700185287,0.4195052866666666,0.0268315617175488,3,3,0.0,0.1539087966870589,0.0884861296016276,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.33519658,0.0056420036092508,0.41443638,0.0063532050783285,3,3,0.0,0.1488761423271107,0.0508003842476904,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.39631575,0.0360309910091285,0.4518661,0.0272317328172483,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.3973099333333333,0.0459137518759927,0.4601969733333333,0.0281634393361701,3,3,0.0,-0.002682905245619,-0.0819074792567363,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.40747061,0.0745575858391357,0.46005984,0.0473515745975896,3,3,0.0,-0.0221053798416416,-0.0962745210128815,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.4783430266666666,0.0283628117670239,0.5008891066666666,0.0141378387554864,3,3,0.0,-0.2178861989523776,-0.4161111778110096,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,48,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.2583858,0.0045554884139903,0.8032930666666666,0.0057648235569992,3,3,0.0,-2.1943785051106928,-2.5554619099606515,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.3350371,0.2143916843278441,0.9227647033333334,0.0491193658085997,3,3,0.0,0.1642307980694931,0.0949604553489285,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.3716411333333334,0.1342434133775035,0.94933506,0.0482624784026815,3,3,0.0,0.1368367626573784,0.0769837178689271,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.4029641000000002,0.360806441421602,0.9321062666666666,0.100733541170026,3,3,0.0,0.1264157652556746,0.0254015050385055,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,1.5087121,0.4184932552317181,0.96436505,0.129161485064792,3,3,0.0,0.0649913104984016,-0.0347194113299842,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,1.5518004666666665,0.2747941065891758,0.9937393666666666,0.0944127231947226,3,3,0.0,0.0320376562761007,-0.03325669613706,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.597739866666667,0.0555453766205913,1.0409601000000002,0.0245577469571213,3,3,0.0,-0.0199806914306516,-0.2329022036711895,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.6045523666666668,0.2900383604680135,0.9923582466666666,0.0960332397164362,3,3,1.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.6977050666666669,0.3532661482835899,1.0202869466666666,0.0763587194171205,3,3,0.0,-0.0559181679288629,-0.0958026076429065,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,96,384.0,384.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.8604355666666663,0.4414376432692199,1.0796139,0.1343141398666201,3,3,0.0,-0.1529249442361547,-0.2317596349568838,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,2.3545683,0.3591956061271908,1.27596,0.1244428419480605,3,3,0.0,0.5570479221985768,0.544180068257104,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,2.525360733333333,0.138641396783837,1.3173039333333334,0.0295723337545979,3,3,0.0,0.5184573643042062,0.4385404365171707,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,2.7687942,0.140397820565278,1.3668526,0.0166952739657065,3,3,0.0,0.4723366210955891,0.3902755269916443,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,2.875918066666667,0.4503421341194529,1.4097162333333333,0.1098299426096697,3,3,0.0,0.4500086861761521,0.3368616263473084,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,3.6314452,0.4787692289954732,1.5517820999999998,0.0855381265982018,3,3,0.0,0.312752891120215,0.2481129856864182,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,3.7056002666666665,0.5759183912368518,1.6385793333333334,0.1198450574827487,3,3,0.0,0.2962601562824227,0.2019092669975459,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,4.3757522,0.1110178599925256,1.8102497333333336,0.0244655512241871,3,3,0.0,0.1636299007003017,0.0066396284066343,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,5.329461733333333,0.9033541731122096,1.9700099,0.1654224501317459,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm2,288,672.0,288.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,5.395584666666667,1.566944124622615,1.9819319,0.2688263196270968,3,3,0.0,0.0005587696132679,-0.1615751799723997,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,2.8509023666666664,0.1619360355080469,1.4311249333333336,0.0354329862278545,3,3,0.0,0.6273818378859305,0.536978964919848,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,3.069366666666667,0.4575282810974894,1.482723,0.1247720386932504,3,3,0.0,0.5973996874101554,0.4956300021280412,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,3.121540066666667,0.5708003800867718,1.511783,0.1455279524311052,3,3,0.0,0.5910211271572392,0.4981922797841965,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,3.3857116,0.495332282940987,1.5544037333333334,0.1421741629006245,3,3,0.0,0.5574765427264787,0.465913811964692,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,5.7618269,1.0086770931174802,2.0570944333333334,0.1891934903327896,3,3,0.0,0.2480604386813747,0.1130710673367362,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,6.361067633333334,0.9456172846273556,2.250713933333333,0.1807130503214785,3,3,0.0,0.1858533600393142,0.1523104329973756,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,6.6250523,0.6676417156945704,2.2653616333333333,0.1113045247644647,3,3,0.0,0.1445608505417647,0.0769195950903409,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,7.812617166666667,1.132322334214548,2.4850522,0.2150628725734874,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
ETTm2,672,672.0,384.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,7.828195,2.383626470047058,2.4717948666666665,0.410327612138707,3,3,0.0,0.0036529665734843,-0.2114799564104757,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.1504306033333333,0.0003059352927227,0.16229731,0.0017812215025369,3,3,0.0,0.0170268153612703,-0.0212229907344548,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.15319326,0.0059389048095756,0.1618884133333333,0.0029933295995652,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.1543040433333333,0.004200134981192,0.1691026866666666,0.0030821252233861,3,3,0.0,-0.0075883867158635,-0.0257132394292162,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.1551768733333333,0.0013066424838621,0.16579955,0.0022858894036895,3,3,0.0,-0.0141075166530504,-0.0526596088422817,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.1558569333333333,0.0020387456446877,0.1698573033333333,0.0030691053305863,3,3,0.0,-0.0186410854797963,-0.058502954187636,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.1567736466666666,0.0039891527875644,0.1704085466666667,0.0021938009406127,3,3,0.0,-0.02389637703035,-0.0464622989765267,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.1569149533333333,0.002374602400031,0.16127906,0.0016405642820993,3,3,0.0,-0.0249296392912637,-0.0454488738103757,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.1581555733333333,0.0027422301950115,0.1665557666666666,0.002754767819932,3,3,0.0,-0.032999375438596,-0.0502816134520907,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.37361291,0.0033286087618252,0.2864640833333333,0.0009016416864993,3,3,0.0,-1.4407061675048445,-1.509483463228354,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2238896466666666,0.0009466405841888,0.2275661866666666,0.0043412451081957,3,3,0.0,0.0258467655487486,0.0017177712463589,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2241025633333333,0.0049727243209566,0.2255411833333333,0.0069667271335206,3,3,3.0,0.0249143971798801,-0.014675605079622,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2247944533333333,0.0080093428159514,0.2273014333333333,0.0067326009232861,3,3,3.0,0.0221571458838888,-0.0167426005466751,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.2263062533333333,0.0071754887787894,0.2297220033333333,0.0070516130662305,3,3,3.0,0.0158574893200237,0.008546879560678,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.22920594,0.0092044612969364,0.2307359566666666,0.0096319117906796,3,3,3.0,0.0033701482736632,-0.0088865753710397,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.2299245,0.0052642477949655,0.2261681666666666,0.0035469588428163,3,3,3.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2345885433333333,0.0061618768996332,0.2309818966666667,0.0022448372297414,3,3,0.0,-0.0203330125874627,-0.0351604260488657,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.2364693766666666,0.0012220025222696,0.2251898766666666,0.0015783005422394,3,3,3.0,-0.0287426248192254,-0.0458866193650365,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar1,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.4052433433333333,0.0015354245065887,0.3179670833333333,0.0011015721339219,3,3,0.0,-0.7631961902190493,-0.8027474385196726,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.0660672966666666,0.00291032762213,0.1319330199999999,0.0030985070724302,3,3,0.0,0.0642930738952623,0.0252259792336148,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.0661700833333333,0.0008308005528605,0.1329713,0.001987829447513,3,3,0.0,0.0632742288661268,0.0396326297548762,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.0668118933333333,0.0014475959280936,0.1286139966666666,0.0029111098433816,3,3,0.0,0.0538505505074581,0.0103586708766159,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.0670509386666666,0.000999432465585,0.1332825633333333,0.0026155398150732,3,3,0.0,0.0508904867433338,0.0324070452040206,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.0671418033333333,0.0015634721337245,0.1296616466666666,0.0020330043883458,3,3,0.0,0.0499153064009358,0.0437847615148552,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.0692259516666666,0.0025524319688991,0.1342719666666666,0.0025652245294775,3,3,0.0,0.0199368399657085,-0.0146512578695156,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.070018992,0.0033113342552801,0.13124298,0.0017938402057875,3,3,0.0,0.0081231761553313,-0.0468007926350797,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.07067754,0.0020137044880518,0.1305296533333333,0.0015735217697996,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar2,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.2056468266666666,0.0012939534674915,0.2466056666666666,0.0015683421619447,3,3,0.0,-1.9115761025407343,-2.0233544473040133,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.1079668713333333,0.004506539567518,0.18652528,0.00440741323513,3,3,0.0,0.1079309486444364,0.0997743444389272,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.1093088783333333,0.0068909615595291,0.18219005,0.0059153696127714,3,3,0.0,0.0968164273751734,0.0532764056384463,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.1099318786666666,0.0033848081107213,0.1894664266666666,0.0035431231267673,3,3,0.0,0.0911643134416741,0.0700898424723254,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.1122356583333333,0.0033563716980779,0.1890098666666666,0.0035502488101587,3,3,0.0,0.072380884292283,0.0613094205535173,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.1152985366666666,0.0066308308085513,0.1890815366666667,0.0046278385256654,3,3,0.0,0.0476670537704546,0.0317452135133696,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.11941253,0.0014031180242944,0.19885338,0.0005723588840054,3,3,0.0,0.01251522483868,-0.0191814110780743,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.121002457,0.0037481267138941,0.1922130966666666,0.0010628005850738,3,3,1.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.1231032966666666,0.0034632985859774,0.1950976933333333,0.0040278145432024,3,3,0.0,-0.0185180092217484,-0.085704759915,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar2,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.2251895366666666,0.0017870977075228,0.2740040133333333,0.0020149753700066,3,3,0.0,-0.8622288819452848,-0.924612438311928,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.19754754,0.0090323886686025,0.2591224099999999,0.0041775633729603,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.1991079066666666,0.0070124216143165,0.27252163,0.008279769817205,3,3,0.0,-0.008836916797754,-0.050059328472224,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.1992145633333333,0.004087460795657,0.2610216566666666,0.0021034926590395,3,3,0.0,-0.0101816641270668,-0.0760579254945465,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.1994212766666666,0.0050261292154931,0.25823039,0.0027370528512799,3,3,0.0,-0.0101224039547917,-0.0262198174814811,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.1996140866666666,0.0019365653906164,0.2723346233333333,0.0044465851863686,3,3,0.0,-0.0120903260510127,-0.0579605282104217,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2011499633333333,0.000924812053897,0.2691367466666667,0.0020379246351701,3,3,0.0,-0.0195661018033858,-0.0576258325448997,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.20121396,0.0008971488895384,0.2614611666666666,0.0011584764049532,3,3,0.0,-0.0199633356181538,-0.0598743279600075,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2039760933333333,0.0011751008745777,0.2670236933333333,0.0012343347789126,3,3,0.0,-0.0338853826982665,-0.071399769242821,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.38798477,0.0023628792081907,0.3976911233333333,0.0020733329787164,3,3,0.0,-0.9664092745051304,-1.044218613232315,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.3490070666666667,0.007134661292993,0.3615979733333334,0.0053748292298577,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.3575025799999999,0.0065616430947057,0.3845676433333334,0.0067368301871602,3,3,0.0,-0.0248710347765943,-0.0691487037482622,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.35771535,0.0121921101103336,0.3635718733333333,0.0097712904956322,3,3,0.0,-0.0255689987363641,-0.0622732206688969,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.3582779566666667,0.009918787861046,0.38851159,0.0071053530045804,3,3,0.0,-0.0269243298358212,-0.05498625987915,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.3596666599999999,0.0103291558812083,0.3793423533333333,0.0046071884461712,3,3,0.0,-0.0311872283557521,-0.0751473809396063,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.3598006733333334,0.0102279056880982,0.3690634566666667,0.0032182278002704,3,3,0.0,-0.0308862772207844,-0.0449005931651737,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.3615538966666666,0.0175976541348906,0.3773335866666666,0.0099085344552326,3,3,0.0,-0.0368779312722963,-0.1183694684703658,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.3717695066666667,0.0333574263007959,0.39331719,0.0133158942009276,3,3,0.0,-0.0666550511362632,-0.1572583384857893,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar3,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.4572354966666667,0.0113619886012807,0.4516917166666667,0.0102985760040227,3,3,0.0,-0.3100617195000641,-0.3215478250844616,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.2198203,0.0025476834113366,0.2697917633333333,0.0020066971453692,3,3,0.0,0.0193610387954521,0.0041880935697383,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.2200813999999999,0.0021068593632229,0.26660501,0.0020361142526636,3,3,0.0,0.0181757943993336,-0.0019674002618667,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2200978999999999,0.0023658323470609,0.2695912066666666,0.0022760961254158,3,3,0.0,0.0181388770427714,0.0064195039878231,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2224883566666666,0.0012423768998308,0.2682465,0.000973928683426,3,3,0.0,0.0074885738674688,-0.0017374777209065,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2229250633333333,0.0026659591096889,0.2714426966666667,0.000548762182583,3,3,0.0,0.005580750206862,-0.0036166385360219,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2232229266666666,0.0017489048085682,0.2716969266666666,0.0011548965564644,3,3,0.0,0.0042229191585783,-0.0025318947729276,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.2241257466666666,0.0011700500399697,0.2661746466666666,0.0011796185580658,3,3,0.0,0.0001591855762488,-0.0146582149193972,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.22417717,0.0018228573004763,0.2673869,0.0014377136762582,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar4,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.34498765,0.0025878349197929,0.3420426833333334,0.0010086342817063,3,3,0.0,-0.539000860557589,-0.5597125635016925,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2904489733333333,0.0046202174325602,0.3175230666666667,0.0018367415777221,3,3,0.0,0.0193757930284208,-0.0114953937390525,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2927473366666666,0.0026581396108995,0.3184587266666667,0.0019783930025233,3,3,0.0,0.0118225168244811,0.007681839438356,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.29390073,0.0033657060531335,0.3174146566666667,0.0038922021735045,3,3,0.0,0.0079289437207645,0.0024034988828127,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.29505972,0.0088880292814774,0.3195467999999999,0.0054033437906541,3,3,0.0,0.0040655814362722,-0.0249783086652998,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.2962589366666666,0.0037660552218778,0.3138957166666666,0.0007111255122925,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2977612433333333,0.0025212235310724,0.3179386566666666,0.0015287298899522,3,3,0.0,-0.0051929310619124,-0.0199402111843115,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.2982403633333333,0.0047401078670462,0.3186545133333333,0.0020895696621393,3,3,0.0,-0.0067685957873011,-0.0198165854287628,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.30144242,0.0015240948832667,0.3151345866666666,0.0017425589535316,3,3,0.0,-0.017600318060306,-0.030552205375308,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar4,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.3920486766666666,0.0009196994333114,0.3750771266666666,0.0005785994388463,3,3,0.0,-0.3234678154680892,-0.3424152273107287,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.1086942266666666,0.0020422638957131,0.1565564133333333,0.0021492519796741,3,3,0.0,0.0416614701905794,0.020407478911172,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.1097140836666666,0.0033364284584013,0.1607440133333333,0.0013793724847673,3,3,0.0,0.0320644079687628,-0.0233886119833238,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.1101350066666666,0.0041273837450173,0.1609025233333333,0.0029191336798669,3,3,0.0,0.0280939197062211,-0.0229526618279276,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.1111889983333333,0.001925250477083,0.16273405,0.0015634664390705,3,3,0.0,0.0190705568167866,-0.0106785111178058,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.1113319866666666,0.0037871501895796,0.16089376,0.0026478763310056,3,3,0.0,0.018526551652384,-0.013283985219003,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.1118088446666666,0.0020287744211087,0.1583653133333333,0.0022119279529933,3,3,0.0,0.0142292613150623,-0.0007620164650624,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.11345904,0.0036002649798452,0.15856437,0.0028630378657467,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.1161943833333333,0.0018220688415461,0.1618515766666666,0.0007610835604802,3,3,0.0,-0.0247469135775254,-0.0609758944773904,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar5,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.22753084,0.0015439047924337,0.2457302766666667,0.0016070627973521,3,3,0.0,-1.006968246050793,-1.0529505158592476,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.1803903966666666,0.0025897311577137,0.2263231766666666,0.0049895849723632,3,3,3.0,0.0759039798001687,0.0541709307298685,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.1809671666666666,0.0030940944540904,0.22619208,0.0045704088746194,3,3,3.0,0.0726174279610307,0.0354140184521159,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.1826216166666666,0.0041152501999311,0.2270354766666666,0.0008274126554708,3,3,0.0,0.0639855116950333,0.0249263308921407,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.1862224766666667,0.0034276073512631,0.2281897966666667,0.0021147385789816,3,3,3.0,0.0456377783332786,0.021888800070944,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.19378323,0.0022321828016764,0.2325538666666666,0.0032833918330643,3,3,3.0,0.007192703379507,-0.0206224889332989,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.1939334,0.0027365907806794,0.2345192566666666,0.0049437526654994,3,3,0.0,0.0063247093061977,-0.028136701344752,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.1952658699999999,0.0050732166080012,0.23293045,0.0032384039270603,3,3,3.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.1983059066666666,0.0063830259987276,0.2332514266666666,0.0050242257896747,3,3,3.0,-0.0157661776792573,-0.0497186894399789,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar5,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.26462264,0.0010945242321666,0.2855026933333333,0.0006922696313816,3,3,0.0,-0.3557280394297955,-0.3766215070618533,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.2647689099999999,0.0016180409457426,0.1806807966666666,0.0014039156876512,3,3,0.0,0.0112313292667186,0.0035848093914708,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2654612566666667,0.0051104092627336,0.1794156933333333,0.0034838806225433,3,3,0.0,0.0087826630472057,0.0005290765426027,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.2657749533333333,0.0031848969232038,0.1806623233333333,0.0046645009355807,3,3,0.0,0.0074550012669908,-0.0129054650431461,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2671612466666667,0.0018292288539527,0.18327691,0.0044869209708663,3,3,0.0,0.0023081043196506,-0.0112516850759222,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.2678011566666666,0.0033170365818654,0.1793773866666666,0.003721729543765,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.2680222733333333,0.0015544090500679,0.1765192966666666,0.0013291573647365,3,3,0.0,-0.0008921164198304,-0.0067046881170459,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2696210833333333,0.0008614288498961,0.1844048433333333,0.0023168807788346,3,3,0.0,-0.0069245985566329,-0.0221220718054542,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.27003028,0.0038685360063465,0.1849551866666666,0.0040955951077509,3,3,0.0,-0.0083299059404585,-0.0181279667664648,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.3271296966666666,0.0006196038081171,0.2447591366666666,0.0017927090588361,3,3,0.0,-0.2216455750800385,-0.2343052817855273,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.35758402,0.0094182867235819,0.2589442566666666,0.0057026644745621,3,3,0.0,0.0225134078497616,0.0042275004680722,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.3593445233333334,0.0043326822776466,0.2601578466666667,0.0025314668168738,3,3,0.0,0.0177357575431143,0.0011970217627719,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.36078103,0.0023137676521855,0.2600715,0.0029388110453038,3,3,0.0,0.0138448763829523,0.0076886735225869,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.3620450733333333,0.0108255148689442,0.2609620266666666,0.005684159894033,3,3,0.0,0.0103824352239838,-0.0158480115127058,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.3623631233333333,0.0075260787376317,0.2594916066666666,0.0037112796020959,3,3,0.0,0.0094749888692307,-0.0067167927058661,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.36337735,0.0039295005517368,0.2594028433333333,0.0031683204145466,3,3,0.0,0.0067158392724925,-0.0104087760841618,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.3658587066666667,0.0021856968266741,0.2617766066666667,0.0031342934278929,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.3667419766666666,0.007501484214216,0.2638636433333333,0.0041659888440841,3,3,0.0,-0.0024542941498652,-0.0234793208893964,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar6,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.38173885,0.0027244918482718,0.29590438,0.0026419834009319,3,3,0.0,-0.0434596037975179,-0.0577060139191799,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,3.280724533333333,1.0349107089792544,1.2484974,0.1687227408373867,3,3,0.0,0.1204267208748792,-0.1783211200132977,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,3.5683905333333334,1.0617460905222929,1.2148588,0.0826017140032819,3,3,0.0,-0.0590834716146824,-0.5945273881153592,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,3.8284503,0.0371828695696015,1.2711222666666666,0.0142837558090767,3,3,0.0,-0.0789205063159835,-0.3197432663109201,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,3.861249133333333,1.474300973548364,1.288205066666667,0.2899179740968181,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,4.3141171,0.5894420937514812,1.3455131666666666,0.1001558548074617,3,3,0.0,-0.2490303555920038,-0.5940293374671878,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,4.340179766666666,0.6842618010747811,1.3728018000000002,0.1176925639507866,3,3,0.0,-0.2385741984133954,-0.6607920821951491,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,4.6540805,0.4351914766585509,1.3740071333333332,0.05081223109354,3,3,0.0,-0.3356821231849569,-0.6829230261871008,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,4.888558533333334,0.1512165108960438,1.4183681333333336,0.0144027528696194,3,3,0.0,-0.3762110170809778,-0.6344814739974791,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,10.812778,0.1128295514083071,1.9938939666666664,0.0587722239890864,3,3,0.0,-2.039026574389323,-2.6420057621153292,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,4.969628033333334,1.3531521857797162,1.3363737333333334,0.095750484394458,3,3,0.0,0.3818742723084498,0.2634339975567626,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,5.764213000000001,0.8964856222797165,1.4340639,0.1347811806531978,3,3,0.0,0.270096077808433,0.1381706365352757,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,6.100530066666667,0.9506126583226544,1.5028647666666668,0.0975012592454237,3,3,0.0,0.2322752872327127,0.1303384638233385,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,6.3404445,0.5140246483239787,1.5137336,0.04285981222999,3,3,0.0,0.2017027392718078,0.1361670581755328,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,6.992926366666667,0.8176983693575669,1.64786,0.1281368967646711,3,3,0.0,0.1087633655575509,-0.1006172947209604,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,7.295237,1.4723895213179827,1.5850322,0.1128524105583926,3,3,0.0,0.0785701223447877,-0.1285907369779273,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,7.969580333333333,0.8527334075719879,1.7409580333333334,0.0115059704920241,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,8.842032866666667,1.41390234673016,1.7269083666666667,0.082143593944527,3,3,0.0,-0.1169766183498152,-0.3393048148122816,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar7,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,10.503917666666666,0.0267860449550381,1.7459455000000002,0.0392834327985731,3,3,0.0,-0.3277770688413805,-0.4620802178844898,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.21601371,0.0025490222482552,0.26885271,0.0039141054998939,3,3,0.0,0.0075035929545134,0.0008494346989943,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2161474433333333,0.0012316940245991,0.26697944,0.0006181174707124,3,3,0.0,0.0068649636068581,0.0049239004127531,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2164299333333333,0.0041432569888715,0.2690463666666666,0.0028148801642402,3,3,0.0,0.0055435446958769,-0.0163157867896678,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.2171770733333333,0.0009742298502064,0.2664427099999999,0.0012274777908785,3,3,0.0,0.0020889214490292,-0.009394023793419,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2172141399999999,0.0019765738531863,0.26917173,0.001524621559896,3,3,0.0,0.0019436140149031,-0.0083766262137293,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2172564499999999,0.0012185158165571,0.26906302,0.0019035950716473,3,3,0.0,0.0017574813608874,-0.0050196674621247,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.2176429366666666,0.0014892994500883,0.2655049333333333,0.0006826629166238,3,3,0.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.21993417,0.0002785865228254,0.2661335,0.0004818195901994,3,3,0.0,-0.0105612188853895,-0.0173500234566062,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar8,24,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.3381037333333334,0.0002138119008225,0.34353987,0.0003190248020138,3,3,0.0,-0.5535253514487745,-0.563285923537941,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,softsign,softsign,softsign,linear,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.30559342,0.0051973403638688,0.33446654,0.0025064768626101,3,3,0.0,0.0260144594275665,0.0142793035532595,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,tanh_sin,tanh_sin,tanh_sin,linear,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.3089488333333333,0.0005388700030928,0.3372268433333333,0.0028037227380098,3,3,0.0,0.0153109637141064,0.0065471312817292,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,tanh,tanh,tanh,linear,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.3113525933333333,0.0056971037588351,0.33830413,0.0040533366767023,3,3,0.0,0.0077282847551047,-0.0025352443455946,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,gelu,gelu,tanh,linear,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.3125205833333333,0.0062859534058115,0.33832594,0.0051581246479025,3,3,0.0,0.0040154230896758,-0.0075737726144933,0.6666666666666666,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,swish_all,swish,swish,swish,linear,act=swish|enc=swish|dec=swish|out=linear|a=0|lee=1,0.31299231,0.0021650228578701,0.3369000366666666,0.0008708816785496,3,3,0.0,0.0024571725079016,0.0004971970891486,1.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,gelu,gelu,gelu,linear,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.31376261,0.001947901861568,0.3366571533333333,0.0015395736805146,3,3,1.0,,,,,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,baseline
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,relu_all,relu,relu,relu,linear,act=relu|enc=relu|dec=relu|out=linear|a=0|lee=1,0.3143878533333333,0.0071835296576079,0.3357112666666667,0.0038834997762628,3,3,0.0,-0.0019235863697236,-0.012316223024939,0.3333333333333333,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,other_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,gelu,tanh,gelu,linear,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.3155235533333333,0.0027913785018218,0.3405553933333333,0.0038889156725407,3,3,0.0,-0.0056087124018066,-0.0116524628893775,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,bounded_linear
Solar8,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,tanh,tanh,tanh,tanh,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.3903755366666666,0.0029462635595671,0.3851253933333333,0.0040895141129641,3,3,0.0,-0.2442150685346714,-0.2542049607982966,0.0,3.0,0,0,0,0,0,,Informer-fullgrid,Informer,gelu_all,fullgrid,,output_tanh
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.9432436666666666,0.0298669275556314,0.7715329666666667,0.0147510160776583,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.9770137333333334,0.0313984250083237,0.7876811833333334,0.0122332923446974,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,baseline
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.026959966666667,0.0327602058672305,0.8096149033333333,0.01801543911244,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.0272277,0.0325900928576462,0.8097824966666667,0.0181568696262333,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.0395852,0.0336471782656437,0.8148081133333335,0.0128941516254514,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.0830567666666666,0.0540926319696437,0.8366049233333334,0.0228137205151775,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Exchange,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.2715911,0.016708086517911,0.8964562466666667,0.0118288747609623,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,output_tanh
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.1323604333333332,0.0445009348526897,0.8509823866666667,0.0175884906390097,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.1489570666666669,0.0410774353464689,0.8545740833333334,0.0192561640258602,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,baseline
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.4850232,0.1052324041288137,0.9786313133333334,0.0389725354669225,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.517549933333333,0.0493815994469937,0.9982960333333332,0.0243379732776423,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.5219283666666663,0.0802661176020326,0.9958971,0.0338903176256878,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.5220091666666666,0.0783609791271352,0.9957480666666668,0.0333560544341403,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.5489465000000002,0.032898750139329,1.0026274466666667,0.0182079867643442,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,output_tanh
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,1.631964,0.118199076636368,1.0067896666666667,0.0469454411804099,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,1.6444349666666664,0.0780919637840112,1.01580268,0.0300333973192045,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,baseline
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,1.7441468333333334,0.0607397419145268,1.0697318,0.0175019518531505,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,1.7781719666666664,0.0614682617461511,1.0751082,0.0174847671257011,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,output_tanh
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,1.7910463,0.0493689332180674,1.0859384666666667,0.0199306997409356,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,1.7936786,0.0488488495753994,1.0864698666666668,0.019451177058557,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Exchange,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,1.877550533333333,0.0763998898222591,1.1066855,0.0238129860177173,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,5.711880533333333,0.2509239065569946,1.6312566000000002,0.0409373668389895,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,5.721434433333333,0.2599791234413701,1.6338779,0.0440332994115817,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,5.759519666666667,0.2442551502432101,1.6420329333333334,0.0400938857584711,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,5.7847847,0.271752871516917,1.6458477333333337,0.0496142543350531,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,5.793415066666667,0.2402887761410494,1.6502294,0.0416725474883645,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,5.831972666666666,0.2795716541681816,1.654757133333333,0.0515885044113834,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,baseline
ILI,24,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,5.8986556666666665,0.0939525007455009,1.6917013,0.0194137099718215,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,output_tanh
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,5.483584533333333,0.093457314319711,1.607594966666667,0.0168258847613827,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,5.502567933333334,0.0921469879630544,1.6106597666666669,0.025095339099987,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,5.512360066666666,0.100038144631752,1.612495,0.0270690342371131,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,5.548771433333333,0.1697779990103646,1.618285,0.0375530302251363,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,5.7057492,0.1257754096456063,1.6543812999999998,0.0262156421466268,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,5.7128608000000005,0.0996945926774361,1.6551166666666666,0.0186255086621368,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,baseline
ILI,36,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,5.753610766666667,0.1380795716583858,1.6759685333333334,0.0240096226697408,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,output_tanh
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,5.020567766666667,0.1390772864272358,1.5210801333333333,0.0318689764395302,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,5.027929433333333,0.1425376342203116,1.5222930666666663,0.0319121401937151,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,5.029726666666666,0.066840931118614,1.5277618333333332,0.0147488466926514,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,5.0585406,0.1571973594935043,1.5295027333333333,0.036320547065309,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,5.167227866666667,0.1263228494463822,1.5486489666666667,0.0293913805324509,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,5.197631933333334,0.0637618282129151,1.5579081,0.0157505632994504,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,baseline
ILI,48,36.0,18.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,5.472414833333333,0.0260925571219713,1.6074640666666664,0.0050273282539867,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,output_tanh
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.3489605233333333,0.0104894421906807,0.4112319266666666,0.0090195185578906,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.3515591933333333,0.0035132556516902,0.4129583,0.0026625666432974,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.36606297,0.0342845974405723,0.4172656333333333,0.0220322313854982,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,output_tanh
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.36682802,0.0465497425884483,0.41443386,0.0333354418301782,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,baseline
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.3751562066666666,0.0254267802529721,0.43298553,0.0168586997467746,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.4020049599999999,0.0415642264047979,0.44783504,0.0260116187520807,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.4125981733333333,0.0301771747619195,0.44958884,0.0275683981543868,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.40160789,0.0240571773774127,0.4248826433333333,0.0166112936383845,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.40266667,0.0389797265985268,0.42377885,0.0249599184446764,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,baseline
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.4914770333333333,0.0095894044148337,0.4867856066666666,0.0053834187851339,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.5043701166666666,0.0098223175386887,0.4925728433333333,0.0092946072717804,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.5074496366666666,0.0192777826544453,0.4902976666666667,0.0088363883334331,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,output_tanh
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.5144234833333333,0.0004535598371034,0.5014673433333333,0.0055704044090741,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,bounded_linear
Weather,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.5235620733333333,0.0104546159950202,0.50642424,0.0086870907750984,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.4610632733333333,0.0309976763585552,0.4555160666666666,0.022870394688567,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.46741879,0.022531636456354,0.46839589,0.0155613162825032,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,baseline
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.6090871999999999,0.0313102013332716,0.5514736766666667,0.0198790431560534,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.6646860033333333,0.0128372389768606,0.5745675,0.0045445156705637,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.6694415533333333,0.0407294350388332,0.5737967366666666,0.0245776764777314,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142;10.21.53.162,output_tanh
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.6701977466666666,0.0372309937502416,0.5771491766666667,0.0204333866486305,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.113;10.21.53.142,bounded_linear
Weather,336,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.69870007,0.0263715743012566,0.59496299,0.0109471756275443,3,3,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase5_newdataset_oracle,10.21.53.142;10.21.53.162,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.2773028,,0.37465695,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.28170848,,0.37617865,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,baseline
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.2899995,,0.38538158,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.29144377,,0.38483003,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2928211,,0.38690075,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.29476193,,0.38564542,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Electricity,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.32896203,,0.40886807,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,output_tanh
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.2790692,,0.3777772,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.27918184,,0.37804952,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.27979392,,0.3781411,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.2811604,,0.37579787,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,baseline
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.28392324,,0.3788092,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.2879392,,0.38388482,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.33083418,,0.41383258,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,output_tanh
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.30755183,,0.40163395,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.3079549,,0.4007398,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,baseline
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.32098153,,0.4165295,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.33323595,,0.42318904,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.3340013,,0.42330918,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.3520031,,0.4337396,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,output_tanh
Electricity,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.36183792,,0.43194836,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.70111996,,0.39025256,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,baseline
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.70683783,,0.3945187,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.71429944,,0.39807025,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.71541905,,0.39766604,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.7225885,,0.39505044,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.72547466,,0.40464196,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,96,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.8073007,,0.4239349,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,output_tanh
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.7252719,,0.39455998,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,baseline
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.73528135,,0.40051425,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.7428807,,0.40487623,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.74764824,,0.40930712,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.7493706,,0.4047412,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,bounded_linear
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.7544622,,0.40769103,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,192,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.8304148,,0.4284892,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,output_tanh
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,softsign_all,,,,,act=softsign|enc=softsign|dec=softsign|out=linear|a=0|lee=1,0.73602456,,0.4056702,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_sin001_all,,,,,act=tanh_sin|enc=tanh_sin|dec=tanh_sin|out=linear|a=0.01|lee=1,0.73634744,,0.40672192,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all,,,,,act=tanh|enc=tanh|dec=tanh|out=linear|a=0|lee=1,0.738366,,0.40632322,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_tanh_dec_gelu,,,,,act=gelu|enc=tanh|dec=gelu|out=linear|a=0|lee=1,0.7455718,,0.4126747,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.82,bounded_linear
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,enc_gelu_dec_tanh,,,,,act=gelu|enc=gelu|dec=tanh|out=linear|a=0|lee=1,0.7563695,,0.4161739,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.142,bounded_linear
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,gelu_all,,,,,act=gelu|enc=gelu|dec=gelu|out=linear|a=0|lee=1,0.76666105,,0.42183554,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,baseline
Traffic,336,96.0,48.0,2.0,1.0,5.0,32,6,tanh_all_outtanh,,,,,act=tanh|enc=tanh|dec=tanh|out=tanh|a=0|lee=1,0.8496706,,0.4485307,,1,1,,,,,,0,0,512,8,2048,,Informer-fullgrid,Informer,gelu_all,phase8_clean_heldout_probe,10.21.53.113,output_tanh


==> artifacts/rule_induction/data/phase9_unified_pairs.csv <==
model_scope,dataset,pred_len,model_family,search_space,baseline_config,action_name,action_family,action_config,comparator_config,action_mse,comparator_mse,uplift,d_model,n_heads,d_ff,batch_size,train_epochs,patch_len,stride,pred_to_seq_ratio,ffn_to_model_ratio,has_patch,patch_to_seq_ratio,stride_to_patch_ratio,has_decoder,is_informer,is_patchtst,is_itransformer,scope_has_output_tanh,scope_config_count,router_window_count,router_source_csv,input_volatility,input_anomaly_density_intensity,input_turbulence_score,input_mean,input_std,input_cv,input_trend,input_range,input_mean_abs_change,input_max_abs_change,input_skewness,input_kurtosis,input_realized_volatility,input_volatility_shock,input_volatility_ratio_late_early,input_upside_volatility,input_downside_volatility,input_cumulative_change,input_momentum,input_trend_consistency,input_reversal_rate,input_mean_crossing_rate,input_lag1_autocorr,input_mean_reversion_strength,input_jump_intensity,input_tail_ratio,input_max_drawdown,input_max_drawup,input_direction_entropy,input_spectral_entropy,input_dominant_frequency_energy_ratio,input_top3_frequency_energy_ratio,input_low_freq_energy_ratio,input_mid_freq_energy_ratio,input_high_freq_energy_ratio,input_spectral_centroid,input_spectral_bandwidth,input_spectral_flatness,input_daily_cycle_energy_ratio,router_time_robust_scale_ratio,router_time_iqr_mad_ratio,router_time_outlier_mass_z3,router_time_late_early_level_shift,router_time_local_roughness_ratio,router_time_trend_to_noise_ratio,router_time_dynamic_range_log,router_time_near_zero_fraction,router_norm_normalization_drift_score,router_freq_seasonal_peak_strength,router_freq_harmonic_energy_ratio,router_freq_spectral_entropy,router_freq_high_freq_noise_share,router_freq_dominant_period_to_horizon_ratio,router_timefreq_rolling_spectral_entropy_std,router_timefreq_dominant_frequency_drift,router_timefreq_burstiness_index,router_timefreq_phase_concentration,router_multivar_cross_channel_mean_abs_corr,router_multivar_correlation_condition_number,router_multivar_channel_heterogeneity_cv,router_multivar_target_channel_dominance,router_multivar_missing_or_constant_channel_ratio
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.5330212933333334,0.5646668,0.05604279668410938,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.5476108000000001,0.5646668,0.03020542380037211,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.5324173,0.5646668,0.05711244224027345,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.5324173,0.5646668,0.05711244224027345,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.6078469666666666,0.5330212933333334,-0.14038027048675483,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,0.6078469666666666,0.5324173,-0.14167395887899703,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.5506953166666667,0.5646668,0.0247428808163209,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.5497868366666666,0.5646668,0.026351758830753663,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.5330212933333334,0.5497868366666666,0.030494624853119427,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19450011397389774,0.05189112622885609,0.47676787399258463,4.942342432968587,0.9380593611006467,0.7967070539619212,0.03638273360554349,3.3144402045371057,0.4238279032446448,1.469865449093671,0.052067950772537945,-0.4820655090314506,0.5655058992349747,-0.07290739324565433,1.1711319596204124,0.6024434902029044,0.575204642589604,0.003010501106065463,-0.5904376841164458,0.561348826616408,0.5060672842892062,0.17024546879517968,-0.07334833498534207,0.2974779471437097,0.02095793195456861,3.2872975141412897,2.4217398244926276,2.854055772816171,0.7700027802659313,0.49505784642811856,0.6072463343843816,0.8127203309187838,0.7102767716324598,0.16349073177538254,0.10103123652915393,0.10243209586095345,0.09612274409464534,0.2472179947127972,0.5536483989824619,455498.11811782216,101638.16180872964,0.03969319661458333,1.509279313883097,0.38024859189899535,2.408237817497708,1.979374683735432,0.028361002604166664,2.2694042766175944,0.7573222881860888,0.9105955413898633,0.501262256113161,0.06493995424449228,1.5558128713755546,0.14691416531616514,0.0224609375,4.882130742207674,0.4048655509385895,0.38347070622459467,8.032926353971472,1.0087117527785767,0.28872709600625185,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.6675251233333332,0.7389258333333334,0.09662770846420105,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.6560654,0.7389258333333334,0.11213633303297245,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.6459194633333333,0.7389258333333334,0.1258669893572992,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.6459194633333333,0.7389258333333334,0.1258669893572992,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.7951248999999999,0.6675251233333332,-0.19115351948026807,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,0.7951248999999999,0.6459194633333333,-0.23099696655164526,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.7101359199999999,0.7389258333333334,0.038961844388983743,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.7746135466666667,0.7389258333333334,-0.048296746064952364,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,48,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.6675251233333332,0.7101359199999999,0.06000371966350706,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.19139180718884963,0.052330726309863,0.4762040077084149,5.016625589500904,0.9393915147402482,0.7993992669352733,0.0374753958103316,3.3192066559028257,0.4239943586993661,1.4676586356762227,0.04836716546626924,-0.4925670120374248,0.565342652693854,-0.0772970314492351,1.1757083223765705,0.6028348290959933,0.5750463062436096,0.012530040873515058,-0.6058408816017281,0.5605376450629983,0.506437825258688,0.17006169523780362,-0.07459385316516239,0.2978724591761719,0.020410841173130218,3.2768761495375056,2.412460382164387,2.866482745094683,0.7709447338651103,0.4935194622847563,0.6081647365370012,0.8131259962157775,0.7106245853731877,0.16310611900680097,0.10085454094299018,0.10216775838083601,0.09595888658227365,0.24593498824464838,0.5570878626988284,1.5658769488933995,2.158439279836334,0.016845703125,1.2999355441302094,0.30962215038998286,2.067390475630889,1.9598025825797465,0.028594970703124997,2.231715310046323,0.27203217325585843,0.3647989663891143,0.4770945131863569,0.03998474887765992,1.4863281246903486,0.13486389476616267,0.01123046875,3.710320823459903,0.5955377875956446,0.3419645845988373,7.9614864505289,1.0098214763454048,0.3043963199292366,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.9115707166666668,1.0471051666666666,0.12943728511192193,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.9184072833333332,1.0471051666666666,0.1229082688446927,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.93270765,1.0471051666666666,0.10925121975172501,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.9115707166666668,1.0471051666666666,0.12943728511192193,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.1057082333333332,0.9115707166666668,-0.21297033035085586,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,1.1057082333333332,0.9115707166666668,-0.21297033035085586,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.035870133333333,1.0471051666666666,0.010729613119089949,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.0558157333333331,1.0471051666666666,-0.008318712335643913,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,168,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.9115707166666668,1.035870133333333,0.11999517378368893,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.18297380374399383,0.05462914640829907,0.47654860991231107,5.125160193673245,0.9429838822325368,0.8226150396059997,0.03876540222715403,3.326679626871772,0.4245225421963841,1.4730715818130777,0.03718959583213317,-0.5301224994988315,0.5660597484611734,-0.08347946571214332,1.1914711187000413,0.6054258542925547,0.5750905087835264,0.020553359752908833,-0.6568264348373476,0.5596111437749974,0.5035264089417288,0.1693759973259651,-0.07456067740901637,0.2977905262893696,0.020483959220958085,3.265309712761883,2.414834316010743,2.8997229335016628,0.7677020980462613,0.4892894345066513,0.610509326015699,0.8143407668311049,0.713516659478979,0.1606778808623796,0.09926657281750613,0.10125002316099307,0.0952332931137421,0.2417808990737841,0.5607221859269605,1.5025886247820224,2.081463368933634,0.011247907366071428,1.1305852019227924,0.2715870834785815,1.8381261563352569,1.9741227822166085,0.029825846354166668,2.2013173564132975,0.17184772922955327,0.22080331157097452,0.4717037565085974,0.029915914559550803,0.7243303570997423,0.10433932988846893,0.010067894345238096,3.01552406057758,0.4255115709365376,0.3185578589613366,7.904980958161071,1.0040050364680313,0.3379067780995656,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.2295438666666667,1.3606628333333333,0.0963640392421487,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.2286496666666666,1.3606628333333333,0.09702121894757908,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.2189896666666666,1.3606628333333333,0.10412069999707248,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,1.2189896666666666,1.3606628333333333,0.10412069999707248,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.3405234,1.2295438666666667,-0.09026073517344471,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,1.3405234,1.2189896666666666,-0.09970038028760973,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.3929322666666666,1.3606628333333333,-0.023715965882804415,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.2891082666666664,1.3606628333333333,0.05258802174479435,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,336,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,1.2295438666666667,1.2891082666666664,0.046205894058859304,0,0,0,32,6,0,0,2.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.17243784547995825,0.058235314029750636,0.4789390147878793,5.246275009456664,0.9448811110524155,0.8575499339802937,0.03907318070305446,3.3426497679336533,0.4233469772455448,1.4725977823159149,0.03859385961411001,-0.5064808449479549,0.5648184570322766,-0.08869566949624098,1.1997763798254428,0.6042316418922528,0.5746337704277038,0.01559234290704478,-0.6651952137028339,0.5599543344222024,0.5028119206520205,0.16856337478187713,-0.07368745445792269,0.29794096760448213,0.020402323396258526,3.2603240087456915,2.4292838783719852,2.9084228966750025,0.766772727481696,0.4867079493064265,0.6114249468224354,0.8146418752355762,0.7150904940273074,0.16017648376686963,0.09757192200935924,0.10035851591266247,0.09468059762049068,0.24065896578749127,0.5656547405709547,1.5038634000630138,2.084987569105563,0.011904761904761906,1.1643705397497885,0.2637978447245728,1.9130508954026184,1.9737689322755918,0.03125581287202381,2.1828408292099573,0.17391227166800327,0.22037201071466195,0.4622795234808891,0.028340414994863224,0.37193080356035924,0.10256792689611444,0.010137648809523808,3.01698878492809,0.42211002696491823,0.3199856078681558,7.840269740294717,0.9904692576631478,0.3567786881991942,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.4690554666666664,1.4126485333333332,-0.039929913210778295,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.4697910666666667,1.4126485333333332,-0.04045063721440893,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.4253435666666665,1.4126485333333332,-0.008986689210923327,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,1.4253435666666665,1.4126485333333332,-0.008986689210923327,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.3278413666666666,1.4690554666666664,0.09612577823247143,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,relu_all,1.3278413666666666,1.3639058333333332,0.026442050312613118,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.4641641,1.4126485333333332,-0.03646736286563016,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.4398127333333337,1.4126485333333332,-0.019229269955707215,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh1,720,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,1.4690554666666664,1.4398127333333337,-0.020310094956329766,0,0,0,32,6,0,0,2.142857142857143,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh1.csv,0.15158845211723007,0.06215379245725293,0.4943643298356191,5.9523599031957914,0.9829565252465134,0.795052701657987,0.045962236824213624,3.460947510402616,0.4318568463633858,1.5220508706994957,0.048368253210576084,-0.49701541479377515,0.5766718423678837,-0.0877414196945408,1.2075156516012115,0.6188585002457763,0.5769467373515411,0.020846604040144434,-0.8288025948461021,0.5616296204897132,0.5025932083144269,0.1628013255882805,-0.056968614771043355,0.2829914748098904,0.020801369659587315,3.1923784881095303,2.47893774219504,3.0230013594750105,0.766237330223607,0.47370496776079657,0.6282488732732279,0.8265162419139351,0.7313745106301424,0.15091377422342092,0.09549977622926888,0.09861217818011893,0.09319980663702618,0.22783422483875695,0.5779605618528346,1.4906127391401631,2.0218789684206824,0.007216680617559523,1.063089718492658,0.22795286471599763,1.618917926058538,1.9938244221922463,0.020176478794642853,2.0909404225483357,0.12623049080716925,0.1487927602588292,0.45461804713606124,0.01976050018352743,0.34259982638413056,0.09416635709669406,0.01329403831845238,3.0706373188284704,0.43831731098868937,0.29433690716047844,7.941553589585253,1.0106111363201395,0.26888007858335095,0.0
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.5293532933333333,0.7238337133333334,0.2686810746965577,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.5158879133333333,0.7238337133333334,0.28728393852006,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.5348413333333334,0.7238337133333334,0.26109916755558316,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.5158879133333333,0.7238337133333334,0.28728393852006,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.3699766999999998,0.5293532933333333,-1.5880196028880222,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,1.3699766999999998,0.5158879133333333,-1.655570453566354,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.64803718,0.7238337133333334,0.10471539517589204,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.6002243733333333,0.7238337133333334,0.17077035474178937,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.5293532933333333,0.6002243733333333,0.1180743121216805,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2314992480693776,0.017317668026220253,0.7134544644132335,14.558768738777312,3.4117343756856187,0.27459237744807924,0.2393103104080388,10.53598319116961,0.8713795102584196,2.521040063159717,0.2204074092823538,-1.0157787683613662,1.1170706175971377,-0.05347496958916748,1.0244386744959564,1.6663832336699012,0.8327451621055589,0.29122004199091994,-3.4490773589646375,0.6488382016132078,0.12273361451335296,0.08147037786672004,0.7398420969655631,0.08147037786672004,0.03385785231290546,2285045.071817358,7.221767122138272,10.103030790986125,0.7630217065580809,0.25280428627622514,0.7739448224552787,0.9401691984249739,0.9164957187428996,0.04265824253322807,0.01564477866086338,0.05823463179821108,0.038984263680120125,0.07432104235893298,0.7500687779802121,6392541.202818243,2531801.8850582335,0.031840006510416664,1.1275764110277544,0.2240190027048852,1.6297217725462234,1.8953619151267624,0.0009969075520833333,1.9397197381275004,0.853461160855958,0.9870296558835812,0.32101786988100134,0.00793393867891482,1.1953124995019533,0.18105038610650198,0.0030517578125,5.738165241466376,0.4236499845708165,0.36167137485034684,6.47039208678181,0.7201860842092576,1.8222375078983912,0.042550223214285726
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.7197261,2.6045811666666663,0.3397302714121598,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.6581009666666666,2.6045811666666663,0.36339055665187875,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.6064207333333334,2.6045811666666663,0.3832326080322446,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,1.6064207333333334,2.6045811666666663,0.3832326080322446,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.7857881000000002,1.7197261,-0.03841425678193771,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,1.7857881000000002,1.6064207333333334,-0.11165653115947927,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,2.524775066666667,2.6045811666666663,0.03064066538657154,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,2.5310334666666665,2.6045811666666663,0.028237822242309252,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,48,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,1.7197261,2.524775066666667,0.31885967874735566,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.2312079986457249,0.017338841316565778,0.7211922581818053,14.677956845184706,3.448015453462364,0.275997445597688,0.2430489455476758,10.635026351462141,0.8803282176568811,2.5492650024637586,0.22096824103255835,-1.0200867933968591,1.1281985290630556,-0.04112746901157245,1.0179672644427413,1.6868017206268557,0.836006625315769,0.3124821574369,-3.511659680479961,0.6483159936872435,0.12194981495164567,0.08179990484814136,0.742530075762497,0.08179990484814136,0.035155542595804064,2177708.73532568,7.297886776730571,10.217063852674414,0.7600306070828763,0.25075182335919216,0.7755911441653586,0.9405678922032349,0.9172288683419729,0.042030537564013024,0.015325839416987633,0.057985945116929644,0.038565201724257536,0.07292561804345972,0.7517310652478724,1.561080685359861,2.121858256293615,0.019053141276041664,0.8186487294462733,0.207152017450753,1.2454052186661002,1.9490965473224375,0.0009663899739583333,1.8981413358444459,0.6093946346794654,0.7245259459282714,0.35282980689584303,0.004225767941292157,0.7442057290116239,0.1057518982733898,0.005208333333333333,3.756135042541108,0.857814436728224,0.33998014315622116,6.514117022880595,0.6997849156995966,1.7881703147500119,0.011858258928571435
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,3.077635433333333,5.1419857,0.40146946862700666,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,2.9625697333333334,5.1419857,0.42384714657348554,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,3.1448593666666667,5.1419857,0.38839593298233666,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,2.9625697333333334,5.1419857,0.42384714657348554,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,2.9963396,3.077635433333333,0.02641503033557253,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,2.9963396,2.9625697333333334,-0.011398842797421909,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,3.1302238,5.1419857,0.3912422199073794,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,5.137990366666667,5.1419857,0.0007770020312061794,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,168,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,3.077635433333333,3.1302238,0.016800193860473135,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.20337750208924374,0.015433518590318183,0.6994797231706745,15.380278471064868,3.3310031580409367,0.2569226703591692,0.2298703339398329,10.282335304629056,0.857077500937508,2.490559325572985,0.22205258937331773,-1.0102043923971855,1.0993595297027607,-0.06176205256207878,1.0104019368113153,1.6420467680808724,0.8257750120144861,0.2205431757134296,-3.426400120983593,0.6445313001549251,0.12285444269338046,0.08231534540770336,0.7374662642090472,0.08231534540770336,0.03212765161834854,2274031.833463344,7.182127022520177,9.900513412182457,0.7694021878457141,0.2528651461941329,0.7727607716069,0.9403571121436736,0.9169771242816606,0.04179815931287347,0.015251009561868764,0.05799132569592152,0.038755355805085434,0.07200079410673313,0.7488370985682437,1.5120115408637536,2.0719621946218494,0.008515857514880952,0.873230880301266,0.1779777786643883,1.3587899690309264,2.0031229406311075,0.0009620303199404759,1.789439328621101,0.4354554671579251,0.5075577154184299,0.3984007008805063,0.0017277753816643815,0.6049572172258953,0.056541878661388725,0.012945265997023806,2.1935709294758867,0.4130694427970306,0.3322986430824958,6.53384661290482,0.6650913410058861,1.6569625636794671,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,2.178194833333333,3.9278808,0.4454529187002485,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,2.1715324666666667,3.9278808,0.4471490920328675,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,2.313756833333333,3.9278808,0.41094016057377986,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,2.1715324666666667,3.9278808,0.4471490920328675,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,2.053870566666667,2.178194833333333,0.05707674298189864,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,2.053870566666667,2.1715324666666667,0.05418380881065645,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,2.9956757,3.9278808,0.23733029271153036,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,3.5064900333333333,3.9278808,0.10728196402158302,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,336,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,2.178194833333333,2.9956757,0.2728869705978745,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.19052975231085034,0.01584552335033407,0.6952400698646459,15.93466765714747,3.3095359123443004,0.23845341014552335,0.22605371826651813,10.214515440523797,0.851182526267438,2.468329822709757,0.2184458487256993,-1.0100644782453612,1.0916766960585913,-0.07656637986012405,1.0062159882621085,1.6234536701342912,0.827026214604227,0.18776344032079711,-3.4032151593253284,0.6452455422502269,0.12453057125061766,0.08228312731088912,0.7376215573704783,0.08228312731088912,0.029783401871895897,2342886.977013583,7.167794160322854,9.816947797280454,0.777529434777741,0.2555520393009191,0.7732766459177887,0.9420265969373782,0.9182939059457478,0.042681550311555794,0.0157501495056264,0.05846747692153008,0.03926463600932532,0.07401675054076602,0.7485237131791191,1.5036576141587457,2.056982870958577,0.007024855840773809,0.845367780628687,0.17672236002158376,1.334270340487239,2.003497319253368,0.0004650297619047618,1.7415911492062917,0.4309676699226939,0.5015096629948476,0.39670841261034917,0.001686170159905629,0.3172433035619868,0.057691389754214256,0.01362537202380952,2.242864170320537,0.4100770653522184,0.3233107341905791,6.42422899259973,0.6643877639350042,1.7194651482876333,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,3.6509095,4.088657166666667,0.10706392070126691,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,3.619466166666667,4.088657166666667,0.11475430217655393,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,3.6424421,4.088657166666667,0.10913486958615554,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,3.619466166666667,4.088657166666667,0.11475430217655393,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,3.298198733333334,3.6509095,0.09660901390918242,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,3.298198733333334,3.619466166666667,0.08876099914734203,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,3.7169251333333335,4.088657166666667,0.09091787796832884,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,3.881255566666667,4.088657166666667,0.05072609209959436,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTh2,720,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,3.6509095,3.7169251333333335,0.0177608186781343,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTh2.csv,0.1738396658393821,0.01793317554372389,0.7216783906787059,18.56037384898713,3.4669663077157273,0.20859258648991452,0.2391615806329046,10.699031867622875,0.8923373915033566,2.553763012022853,0.2279161033055008,-1.0170580897741686,1.139167110581739,-0.04257542990209011,1.0213716922834701,1.6738354132285909,0.8708025582075971,0.22101909434680364,-3.6874240230291,0.6483836133314754,0.12300305609793315,0.08288811886693048,0.753353319036191,0.08288811886693048,0.030153347442950888,2123020.2024006224,7.5888852304912175,10.308546354550133,0.7749606683776332,0.2491514573929363,0.784393498403086,0.9476877222729351,0.9242187826546451,0.04202248846695542,0.014760156930921751,0.057753094508808694,0.03787194213308803,0.0702425912387202,0.7634285090011543,1.4799715875972244,2.0330558849434186,0.004833984374999999,0.8414817268515158,0.17089030625467866,1.1717334683651268,2.0113786427972764,0.0,1.4749840625122745,0.3722033897904349,0.42940745292171,0.4241068756336476,0.0011766819408029218,0.1017252604152538,0.0501017790400249,0.01696234809027778,1.933168450771093,0.4520884301272212,0.3123071910606423,6.130701770317289,0.6678131303189667,1.827402825691099,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.3144746066666666,0.36323779,0.13424589807501416,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.3307421466666667,0.36323779,0.08946107543858067,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.3327978199999999,0.36323779,0.08380177073536345,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.3144746066666666,0.36323779,0.13424589807501416,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.43399211,0.3144746066666666,-0.38005454430862284,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.43399211,0.3144746066666666,-0.38005454430862284,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.3478526933333333,0.36323779,0.04235544067886414,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.3286662966666667,0.36323779,0.09517592685863802,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.3144746066666666,0.3286662966666667,0.04317963278843069,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1898013575287425,0.05159233370249539,0.4721507268191042,5.0572576437373975,0.9353554610804127,1.3062978100067493,0.008758211485252826,3.627103707559067,0.21139815796266598,0.9756508460821878,0.04343280135963634,-0.44921304787865746,0.2855568164313498,-0.07541260783265714,1.0064036960312055,0.3053503017561342,0.3097146016261061,-0.10625224000652568,-0.7381734710907115,0.5195522719311577,0.506689506132329,0.08400759662049805,0.000992384610124467,0.1366613185481522,0.015088457204592542,3.5510281403570634,2.7989189140530577,3.166558792473162,0.8689064133531046,0.3736779403235985,0.6000517284429082,0.7904499498789495,0.8924255836723659,0.05616033495779218,0.026364068322960864,0.0369735942211244,0.06096456608584411,0.08487709437689055,0.5534043483499473,1.5095014377640827,2.133840159277365,0.010819208054315474,1.1279459144516173,0.1359753566152513,1.8165278935070708,1.984891043613075,0.027180989583333332,2.2097619020174584,0.16296900259041802,0.20801673946006605,0.37002311918343955,0.006513560749080247,20.685546866381024,0.08329524981418604,0.002455938430059524,3.0639762681292018,0.4266158607811839,0.3208984465654563,7.889928622534823,1.016990851876498,0.32674019617498606,0.0
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.4533515166666667,0.5090825200000001,0.10947341765600871,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.4834186933333333,0.5090825200000001,0.050411918811643294,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.4783270099999999,0.5090825200000001,0.060413604458468155,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.4533515166666667,0.5090825200000001,0.10947341765600871,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.5546887066666667,0.4533515166666667,-0.2235289533055862,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.5546887066666667,0.4533515166666667,-0.2235289533055862,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.4724121366666667,0.5090825200000001,0.07203229710840078,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.4849242966666666,0.5090825200000001,0.04745443495748686,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,48,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.4533515166666667,0.4724121366666667,0.0403474392814958,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.1951933291965976,0.05170231200925449,0.4738297263920145,4.892859996281154,0.9300616484051044,1.313352469997499,0.008197585386018483,3.6114016504984088,0.21095606160299352,0.9751662765739582,0.05020776266363631,-0.4224469577816683,0.28516612755409737,-0.06641782520276858,1.0056570230683195,0.3044361501792344,0.31005929603316806,-0.11821081611736703,-0.6983153086162471,0.5201983052373884,0.5071350667227258,0.08440686829948588,0.001443250521716695,0.13661328505501866,0.01581103460298068,3.558908804642989,2.8078817707128225,3.13558347293714,0.8693442818493256,0.3767890106682051,0.5964052956058409,0.7882012141965742,0.89152227148292,0.056752617555365,0.02662269659755702,0.03724626477478287,0.06126254558436811,0.0859110550455865,0.5478510784734812,1368352.2310833456,1210866.580760568,0.032918294270833336,1.590542769927517,0.25201039408296183,2.8199479972757975,1.9185609295339834,0.027180989583333336,2.3044403052787312,0.7090269773675708,0.8392896343010794,0.40209970472132256,0.029201703526370967,1.8209030874182646,0.13118028512499397,0.011027018229166666,4.809146707808203,0.4074402286650968,0.43710844656996467,7.853690021868736,1.0021540069549484,0.2394748561734,0.0009765625
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.5835977933333333,0.6162993133333333,0.0530611008198755,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.5593670199999999,0.6162993133333333,0.09237766796365199,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.5719495066666667,0.6162993133333333,0.07196147343860418,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.5593670199999999,0.6162993133333333,0.09237766796365199,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.6443411333333334,0.5835977933333333,-0.10408425236334881,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.6443411333333334,0.5593670199999999,-0.15191119657596813,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.6775109166666667,0.6162993133333333,-0.09932122591904681,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.6080666566666667,0.6162993133333333,0.01335821164904313,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.5835977933333333,0.6080666566666667,0.04024042934284242,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.19131282313174705,0.05191952960019053,0.47258536534725926,4.997573575687082,0.9318517418891882,1.3139111779638417,0.008566664739181992,3.6195345208224894,0.21090156663423748,0.9735294278523593,0.051063521148510975,-0.42357611832063874,0.28492827423521516,-0.07300402991234109,1.0055494769069422,0.30445704878818325,0.3092726459453682,-0.12100506859743879,-0.7289393913406773,0.5195652304118924,0.5068870154923254,0.08450696763791328,0.000788226672013149,0.1371006067678945,0.015249568121616729,3.544160360914569,2.7986188686037483,3.147787609513792,0.8690258672238053,0.3755226300841331,0.597482807805265,0.7888822876949295,0.8917709566536178,0.05648210838788083,0.02653905749679527,0.037152399803321495,0.06113557699825938,0.08558883060284461,0.5500005625289741,1.5486250959039662,2.15174344756563,0.0158233642578125,1.2916091600204054,0.1561742011422842,2.0842095255484665,1.9767810079147,0.027313232421874997,2.2346140369919567,0.26678304654865664,0.3540448644692499,0.3675021537142782,0.009098143243947091,3.0398437496833495,0.11220468530765233,0.0027872721354166665,3.7138361290608666,0.5911662982674388,0.34342157891281067,7.8539964077735736,1.0147470076656713,0.3000591776277899,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.8019380233333333,0.8856588200000001,0.0945293997824882,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.8031218266666666,0.8856588200000001,0.09319276392836398,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.90080717,0.8856588200000001,-0.017104046906008252,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.8019380233333333,0.8856588200000001,0.0945293997824882,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.8378797800000001,0.8019380233333333,-0.04481862141574403,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.8378797800000001,0.8019380233333333,-0.04481862141574403,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.8921881100000001,0.8856588200000001,-0.007372240700995921,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.95759437,0.8856588200000001,-0.08122264282311326,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,288,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.8019380233333333,0.8921881100000001,0.10115589487811799,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18663558775538547,0.052797227369940095,0.47253872662596025,5.084751849723194,0.9354280551039993,1.3306022748258397,0.008853324900813463,3.6279390186567526,0.2115086027400177,0.9779723579607259,0.03826260080416967,-0.4644024229103293,0.28583228425573165,-0.07698086428325802,1.0085466353549355,0.3060678645853017,0.30961851171865623,-0.10916051407183329,-0.7647134856169798,0.5189650939632022,0.5060984054489861,0.08440010267813229,0.001013830253371965,0.13707879398376024,0.01494510669087903,3.556873903854689,2.797846809071081,3.173749410018982,0.8683085812845718,0.37420393832399207,0.5985508535753782,0.7893607247319185,0.8917276214354559,0.05619185430568895,0.026441781269449797,0.03701383648517376,0.06097168412944523,0.0848877708605394,0.5531862992845282,1.5082048502144165,2.128359956955393,0.011131649925595238,1.125827925709451,0.1362210501651984,1.8215537895125977,1.9854982688043494,0.027746291387648808,2.206791119118307,0.1649504742596671,0.2103621149349223,0.36982379669274157,0.006527220795112386,1.710042317648957,0.08333639455462621,0.002415248325892857,3.041977510148102,0.4256116212332942,0.32002489380323684,7.84666912121797,1.013140686480108,0.33098682794256107,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.9973723333333332,1.002575233333333,0.005189535734591655,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.00667942,1.002575233333333,-0.004093644576698166,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.92203278,1.002575233333333,0.08033557049434373,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.92203278,1.002575233333333,0.08033557049434373,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.062364,0.9973723333333332,-0.06516289302858166,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,1.062364,0.92203278,-0.15219764746324974,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.9859771,1.002575233333333,0.016555499060302986,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.9606106333333332,1.002575233333333,0.04185680895036398,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm1,672,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.9973723333333332,0.9606106333333332,-0.0382690954319716,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm1.csv,0.18197196015525857,0.05465447473532251,0.47353455244750003,5.120246522740185,0.9359672741390306,1.3692609551374078,0.008861796971841928,3.63201032564229,0.21192096582866465,0.9833376169237676,0.03360343112409747,-0.4803858142194714,0.2867390838969596,-0.07683308285973883,1.0122658941657015,0.3075581597475033,0.31038265002832166,-0.11776401781584372,-0.7949510671900525,0.5185085150864999,0.5056242724071347,0.08466167839175788,-0.00013550896802875747,0.13740573263056763,0.015136352264197935,3.5718318375787117,2.806164494417568,3.1882080859585273,0.86775763845087,0.37359104198392007,0.5986126866405632,0.7889667713769156,0.8906392711633265,0.05620881082511155,0.026605692552995483,0.03699689363680234,0.06101895562104729,0.08484956495253332,0.5540143342155118,1.495125330533385,2.096079163219948,0.010476248604910714,1.1257017354905325,0.13639548814177788,1.8502135577035261,1.9806116872115307,0.02874319893973214,2.2021063906031997,0.1677325865012072,0.21352390216700856,0.36950287624472705,0.006593634496059482,0.7294573102570022,0.08247439990359423,0.00249662853422619,3.021386707174871,0.4260019864590555,0.3201801160763159,7.80570799969655,1.0069148646734651,0.33911104913756246,0.0
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.6846686166666666,1.2393198333333333,0.44754485625784796,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.7708657899999999,1.2393198333333333,0.3779928560276141,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.8153129,1.2393198333333333,0.34212874024044637,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.6846686166666666,1.2393198333333333,0.44754485625784796,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.2974992666666667,0.6846686166666666,-0.8950762968859123,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,1.2974992666666667,0.6846686166666666,-0.8950762968859123,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.287385,1.2393198333333333,-0.03878350476921552,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.1316264666666669,1.2393198333333333,0.08689715420514915,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.6846686166666666,1.1316264666666669,0.39496942071049734,0,0,0,32,6,0,0,0.03571428571428571,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.228672147176661,0.016659330747350966,0.7172741363340769,14.782296741023293,3.4335858139209683,0.2729440063091625,0.05747128224827462,10.721755589814306,0.217872258394489,0.8280068583659934,0.21626266727663263,-1.0149925775964088,0.31118577168690753,-0.03877376663423325,0.8782870569329123,0.5100625985683602,0.3213699705555776,0.010726708828685181,-3.7972275646326064,0.6138673814830661,0.05818903828376477,0.02041527995861569,0.6227941553894857,0.02041527995861569,0.03265865040961971,12348954.379189739,7.631780914912577,10.251536601714005,0.8642053596236916,0.17094486874220005,0.7739253422844724,0.938653855393674,0.9627398565974339,0.008391314463531961,0.0038188158921548115,0.01609035127190154,0.020546080808152498,0.019333627545102167,0.7541800606551485,1.5745683614453965,2.0774379251300377,0.014857700892857142,0.8205934141644075,0.049150676298205964,1.1846936917800799,2.029953488441535,0.0008079892113095238,1.86588680061449,0.5237398206821746,0.6148743219626969,0.2871204226413564,0.0006957435584833305,8.127278642446967,0.051128571886727064,0.0032581147693452384,2.9633081175124456,0.2995911651244664,0.3355937128004367,6.582213681768856,0.6832707099592801,1.70967761424965,0.00027901785714285724
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.33519658,0.39631575,0.15421837259811147,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.3262692066666666,0.39631575,0.17674428365093597,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.30922799,0.39631575,0.21974337381242107,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.30922799,0.39631575,0.21974337381242107,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.2583858,0.33519658,-2.7541725515218562,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,1.2583858,0.30922799,-3.0694433902959433,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.3973099333333333,0.39631575,-0.0025085637735398785,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.3348195733333333,0.39631575,0.1551696511346489,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,48,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.33519658,0.3348195733333333,-0.0011259994835827647,0,0,0,32,6,0,0,0.5,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.23073853153063673,0.017090544686850506,0.7075129902824956,14.48165136941537,3.3872940731766787,0.2730121823346643,0.05637226116323652,10.591111356312464,0.21476034023040225,0.822073836501366,0.21119162224813462,-1.0104277743215269,0.307567651861781,-0.055537564062872885,0.8818266948695374,0.5044775480609023,0.32087147703130453,-0.0024102883549646983,-3.6903085956741397,0.6154107968990994,0.05934335896938436,0.020259465013968213,0.6146628922174309,0.020259465013968213,0.03131425268479307,12837330.763157008,7.509641251754794,10.09507661018315,0.858975875741779,0.1734969433862362,0.7713108380318867,0.9371539986823268,0.9621280542879397,0.008782322675840518,0.003987208672062755,0.016273558194610245,0.021015440652011823,0.02015457905163668,0.7511184324975537,2871275.3913197434,1990065.711678171,0.03125,1.7435441719782845,0.06401747674766482,2.76342010244113,1.7597023973712014,0.00079345703125,1.97886775558718,0.9197554369456582,0.9684878885651396,0.19721214011580745,0.005327163176720748,1.9635416662575962,0.12221921842448141,0.001424153645833333,4.261178806874746,0.3757688363518741,0.3864366679087077,6.315677557163404,0.7442032707647903,1.764840967053662,0.0629185267857143
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.3716411333333334,1.6045523666666668,0.1451565172766461,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.3350371,1.6045523666666668,0.16796913099605704,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.4029641000000002,1.6045523666666668,0.12563520571500614,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,1.3350371,1.6045523666666668,0.16796913099605704,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.597739866666667,1.3716411333333334,-0.1648381109597327,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,1.597739866666667,1.3350371,-0.19677563018036487,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.6977050666666669,1.6045523666666668,-0.0580552569895351,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.8604355666666663,1.6045523666666668,-0.15947326202358672,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,1.3716411333333334,1.6977050666666669,0.19206158933927125,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2308952401867898,0.01708603627003467,0.7174341498235111,14.657647083649792,3.435079433577636,0.27439242840215083,0.05747605970188632,10.730368098336184,0.21772822338505338,0.8281246735126236,0.21396957665037106,-1.0130957263446294,0.3110595862463923,-0.04178262467020626,0.8753220153478063,0.5098233391683462,0.3213329350133114,0.010654696479146127,-3.777156098092411,0.6142179289911343,0.058394937786493496,0.020397788782678283,0.6219467017462887,0.020397788782678283,0.03251733271910624,12474058.370908273,7.6214193383348325,10.243643992108902,0.8635813672898041,0.17156793802122366,0.7731810479501274,0.9379006962492636,0.962351950410418,0.008552607476061505,0.0038875646518160612,0.016161895817230168,0.020672933709080292,0.019729250285595197,0.7529038078017333,1.5628222395512084,2.1369272296457655,0.018694559733072914,0.8149551468758425,0.05232245130797798,1.2501284626185694,1.9642981672322004,0.0007273356119791666,1.9015936377088478,0.60748710178731,0.7222138095469821,0.26280495129299136,0.0010330101450466928,1.5061197915097795,0.07867006813925176,0.001378377278645833,3.798174078914024,0.8562463177079809,0.3325201701006618,6.467637778458053,0.6996387522104323,1.7818040013859027,0.006417410714285716
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,2.7687942,5.329461733333333,0.4804739505525549,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,2.525360733333333,5.329461733333333,0.5261508835801629,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,2.875918066666667,5.329461733333333,0.46037363423042865,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,2.525360733333333,5.329461733333333,0.5261508835801629,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,2.3545683,2.7687942,0.14960516025351395,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,2.3545683,2.525360733333333,0.06763090558864314,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,3.6314452,5.329461733333333,0.3186093865189087,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,4.3757522,5.329461733333333,0.17895044209968117,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,288,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,2.7687942,3.6314452,0.2375503284477486,0,0,0,32,6,0,0,0.42857142857142855,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.2251288109297888,0.016074200940352067,0.7178782275660928,14.823344346084118,3.432435762884543,0.27317630624709305,0.05744522557744776,10.718272990448375,0.21825444762769453,0.8286269437638953,0.2161086573082276,-1.014195514186694,0.3115833685959493,-0.0380484407688975,0.8771892640344774,0.5107537465686465,0.32129578466259645,0.0032894456735713695,-3.8198070151701784,0.6122292962191701,0.05793669354221906,0.020490344975765705,0.6245713037108784,0.020490344975765705,0.03230237973639693,12238005.697646393,7.6539954512603,10.266138259542466,0.8656087964060484,0.17004987132198426,0.7738768987084989,0.9387262647358274,0.9623856530364223,0.008230554650978158,0.003745049323195592,0.01601426138663659,0.020354349297854114,0.01895748591331432,0.7541763896491658,1.5656513745025435,2.0810834056877434,0.014097667875744048,0.8207153280904488,0.04927619176508177,1.1920813847631684,2.023735800059919,0.000831240699404762,1.8635376005974462,0.5260979638004517,0.6179152793733864,0.28527404542584256,0.0006950672987881862,0.6850314669901031,0.0508711417057669,0.0032290504092261905,2.9189738413597324,0.2973235374573328,0.33650978656452407,6.603717434663394,0.6862650618666513,1.691989293397677,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,3.3857116,7.812617166666667,0.5666354145131435,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,3.069366666666667,7.812617166666667,0.6071269587146245,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,3.121540066666667,7.812617166666667,0.6004488636682419,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,3.069366666666667,7.812617166666667,0.6071269587146245,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,2.8509023666666664,3.3857116,0.1579606583541651,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,2.8509023666666664,3.069366666666667,0.07117569313973579,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,5.7618269,7.812617166666667,0.26249721737506526,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,6.6250523,7.812617166666667,0.15200602324833398,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,ETTm2,672,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,3.3857116,5.7618269,0.4123892198149861,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,lee_ocil/ETT-small/ETTm2.csv,0.21630398460701472,0.015247419528529624,0.7130615184734803,14.906872327929221,3.401197720608574,0.27025011426516343,0.05637122721687549,10.624111276239002,0.21700347187365354,0.825868618598506,0.21756063163600778,-1.0104526702430907,0.31020855659758423,-0.043130081379021995,0.8753887177842448,0.5090556235752245,0.32147207378550463,-0.028685361028805503,-3.7902632656966477,0.610700745709942,0.05829961485551755,0.02049376367455595,0.623090055354008,0.02049376367455595,0.031173882489429337,12316291.45706661,7.638583609539132,10.190018238450536,0.864262269195072,0.16993809322671646,0.7727552332693389,0.9382123638956965,0.9616584504955413,0.008110037966206038,0.003685286079687139,0.015955089548753475,0.020225005921121694,0.018600089075883255,0.7534631113867492,1.5651341296767503,2.0841311590436646,0.014426095145089286,0.8182393142511079,0.04923211917312416,1.1989352408140794,2.0240284266621567,0.0008603050595238096,1.8589487085611942,0.5233203416393615,0.6157275616296348,0.2848725347155908,0.0007018912152108682,0.2984095982098451,0.05114308321301722,0.0032145182291666665,2.9395591240072876,0.29684827525501395,0.3357424757798193,6.59417498754763,0.689504683897809,1.6973309135616068,0.00027901785714285724
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2928211,0.28170848,-0.03944723282735407,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.29144377,0.28170848,-0.034558029634038735,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2899995,0.28170848,-0.02943120491083562,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.2773028,0.28170848,0.015639145829049832,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.32896203,0.2928211,-0.12342324374848676,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,0.32896203,0.2773028,-0.1862917720268241,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.29476193,0.28170848,-0.046336730793478505,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2773028,0.28170848,0.015639145829049832,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.2928211,0.2773028,-0.055961569807445086,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11628097281028899,0.01649846390768454,0.8098421441626918,3380.18640166184,396.20676094350654,0.11400166608369658,34.44181440717193,1243.9296805421104,124.91462014394534,379.3615004840271,0.1641745765613669,-1.120621686090079,159.29335611534242,-0.07257291515321126,1.2021744862560313,167.9251260695508,152.25935313217497,90.39132623426913,-725.0425556631171,0.5567841277372332,0.35817735507473963,0.10927227576917736,0.3242898210102555,0.13835306673573308,0.009091291721031975,2.9758368963641857,923.523775411423,1236.7316166505325,0.6297175334083261,0.24761348589032636,0.8406634686136505,0.9411193889131179,0.884061660551283,0.07917470781966982,0.036763631629047805,0.06600839064225211,0.05923374459224699,0.09896526768316888,0.8318137345919921,1.4296426597074468,2.25377272590129,0.010752360026041666,0.8412257475468292,0.2680069633405128,1.1444790771348057,1.806249204014988,0.0,0.6786401526472261,0.6891823553618812,0.7386990991250002,0.3291797093576052,0.01809916448828658,0.32031249996663413,0.1130043011770565,0.005818684895833334,2.536938038186129,0.9382919303151451,0.5707626340733286,19.109812023646253,7.336230748266509,0.004160318888750269,0.004180052570093459
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2790692,0.2811604,0.007437747278777381,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.27918184,0.2811604,0.00703712187064737,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.27979392,0.2811604,0.004860143889395531,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.2790692,0.2811604,0.007437747278777381,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.33083418,0.2790692,-0.18549155549949603,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.33083418,0.2790692,-0.18549155549949603,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2879392,0.2811604,-0.02411008093600674,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.28392324,0.2811604,-0.009826561635280232,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.2790692,0.28392324,0.017096310960666706,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.11684163073669199,0.016509070451290922,0.8089188419434338,3386.259808394174,398.74078924508035,0.11457469506712827,34.77267371576582,1251.6160386664037,125.49941974662687,380.5973170250542,0.16197912781491403,-1.123764549519321,159.9861908464334,-0.07350405984349587,1.2025010029264571,168.75030793480826,152.86082345191937,91.14483132767803,-728.3980074965476,0.5571422667582547,0.3565781821256257,0.10916054105517287,0.32736472013550366,0.13745184514711925,0.009061902270407454,2.977180885586716,927.6767804300653,1244.7996942197674,0.6293913744722386,0.24510898964078767,0.8426248615856736,0.941869400513695,0.8850593534729947,0.07864342042966803,0.0362972260973378,0.06575020636130838,0.058845345962466,0.09763232978768642,0.8336075255782034,1.4283286699578432,2.246014558971982,0.011016845703125,0.8379400423426995,0.26816236623187306,1.1445102415703043,1.8052293947110838,0.0,0.6761658314104738,0.693503980637002,0.7426091282305511,0.3272329045120754,0.018078264811299857,0.1590576171792158,0.11115034210495994,0.005615234375,2.5479798990305342,0.9394149671244676,0.5706670500804534,19.110079674471766,7.382883893300266,0.0040826111148592305,0.004140503309968848
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.3340013,0.3079549,-0.08457861849251312,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.33323595,0.3079549,-0.08209335198108564,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.32098153,0.3079549,-0.04230044724081364,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.30755183,0.3079549,0.0013088604857397948,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.3520031,0.3340013,-0.05389739501013922,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,0.3520031,0.30755183,-0.14453261422635652,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.36183792,0.3079549,-0.17497049080888147,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.30755183,0.3079549,0.0013088604857397948,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Electricity,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.3340013,0.30755183,-0.08600004103373396,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Electricity/electricity.csv,0.1176167801852289,0.016793313020131775,0.8062854918842214,3395.2290279187964,402.3794271482238,0.1153661168707112,35.234900498786054,1263.8760406091371,126.28873537850353,380.19896446700506,0.16110450668355172,-1.1238939224072988,160.68281201405873,-0.0787240942886381,1.2020437835452775,169.19332838959727,153.851995456395,92.85971573604061,-731.252538071066,0.5574133344033961,0.35600679016414877,0.10921694990067941,0.3305381737419859,0.13582155076706356,0.008686824100639983,2.9442681800269095,933.852,1256.8928934010153,0.6295205141386874,0.24147827690947868,0.8457596563853454,0.9436582388686123,0.8880586291052435,0.07679757685864666,0.03514379403611076,0.06515295522825537,0.058359187631990564,0.09498155050574872,0.8364786662895353,1.425447659303401,2.235499676692857,0.011067708333333332,0.8369950840793866,0.2674636798290846,1.1444713029107767,1.8057818916644548,0.0,0.6710763552745206,0.695872566906117,0.7438350398342033,0.3258113560888617,0.017734510698589997,0.0890066964259224,0.1090473793482657,0.005574544270833333,2.561767738485379,0.9363137174433567,0.5702971175355406,19.11003814742724,7.451599659538895,0.003960701593897914,0.004113123052959502
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.0272277,0.9770137333333334,-0.051395353978647584,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.026959966666667,0.9770137333333334,-0.05112132166548884,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.0395852,0.9770137333333334,-0.06404358969774974,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.9432436666666666,0.9770137333333334,0.03456457725671016,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.2715911,1.0272277,-0.23788630310494926,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,1.2715911,0.9432436666666666,-0.3481045724840984,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.0830567666666666,0.9770137333333334,-0.10853791478604927,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.9432436666666666,0.9770137333333334,0.03456457725671016,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,96,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,1.0272277,0.9432436666666666,-0.08903747388002622,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01931615317988082,0.7396027095875418,1.3042806228686636,0.7709886384273911,0.014922428386095556,0.01964997212047236,-6.214041198098281e-05,0.0582309500703235,0.0031587282774446657,0.01638458790436004,-0.045497285604781744,-0.6023454878898847,0.004594697250411415,0.025297872994537042,1.0196806209575007,0.004745694047638324,0.004972585932918332,-0.005867162447257383,-0.001498048523206751,0.5310014272349244,0.5148962351211019,0.08340365682137833,-0.04413354685261617,0.14777126452045647,0.02668591309497372,4.787044225217787,0.048335144163150504,0.042021334739803094,0.8787550926064956,0.4504557944894024,0.5079321174999175,0.7778805260403752,0.9053415349222033,0.06344653777813687,0.03121192729965992,0.04269778206944439,0.06848677315379192,0.10334081067587053,0.0012037745924783167,1.4438169913122547,2.0906768705565275,0.010050455729166664,1.4326108947342646,0.24245154772868338,3.4061303464434856,1.8429582878649715,0.0,2.2471978706734914,0.0,0.0,0.45045290614037364,0.031276545944598624,0.8640462238683284,0.12968233288658512,0.012532552083333332,3.6850084419123164,0.4291947097861218,0.5026317227734328,5.203016863504829,0.7576853946999755,1.10647312667153,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.5220091666666666,1.1489570666666669,-0.32468758913881063,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.5219283666666663,1.1489570666666669,-0.3246172644919248,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.4850232,1.1489570666666669,-0.29249668510967264,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,1.1323604333333332,1.1489570666666669,0.014444955181383286,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.5489465000000002,1.5220091666666666,-0.017698535543204847,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,1.5489465000000002,1.1323604333333332,-0.36789175460710966,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.517549933333333,1.1489570666666669,-0.32080647515926863,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.1323604333333332,1.1489570666666669,0.014444955181383286,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,192,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,1.5220091666666666,1.1323604333333332,-0.34410309815075674,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.0191534119622163,0.7312032900872965,1.3011846231977366,0.7758351700760432,0.014950578509394175,0.019575630099206976,-9.279867152546219e-05,0.058265711161387644,0.0031373138128125734,0.01654189743589742,-0.03758089045311461,-0.6027403770906128,0.004575753007158491,0.03499133817159532,1.0206443262710085,0.004705435546610564,0.004969019247361453,-0.008711813725490195,-0.00212256862745098,0.5306694930837528,0.5180456553337993,0.08314678097959831,-0.04367493579826387,0.1484019925833008,0.028268635389378426,4.826686760119344,0.04934564328808446,0.04088254901960784,0.8783449842690363,0.4503566436321277,0.5076645014651578,0.7789230579625772,0.9055350563933237,0.06321488053153093,0.03125006307514517,0.04265391357580799,0.06846833146563666,0.1034808203894543,0.0012266509497800473,1.4476812586287686,2.0925651857308933,0.010416666666666668,1.4201810008015205,0.2421575940338646,3.416498837122651,1.8440251196969863,0.0,2.2926735220817203,0.0,0.0,0.45049807062222647,0.031133466161853245,0.4317789713316782,0.1280296124843966,0.012980143229166666,3.6986030498417435,0.42767538768230573,0.5045911936802594,5.2147708614467945,0.728400398322002,1.1484827101551538,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,1.7936786,1.6444349666666664,-0.09075678659147964,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,1.7910463,1.6444349666666664,-0.08915605439266505,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,1.7441468333333334,1.6444349666666664,-0.06063594407067785,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,1.631964,1.6444349666666664,0.007583739654931813,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,1.7781719666666664,1.7936786,0.00864515712755539,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,1.7781719666666664,1.631964,-0.08959019112349688,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,1.877550533333333,1.6444349666666664,-0.14176028325352444,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,1.631964,1.6444349666666664,0.007583739654931813,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,Exchange,336,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,1.7936786,1.631964,-0.09909201428462885,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Exchange/exchange_rate.csv,0.01923998187014256,0.8139032413605486,1.3445984003387539,0.7886149707945572,0.015287862577248843,0.01974659022522076,-0.00012145186407525929,0.05925701861252115,0.0030802928577789643,0.015844234348561737,-0.053451362217534965,-0.5749075658829149,0.004483926377152973,0.028719382221654197,1.0241913475872357,0.004498561248783955,0.004967068260590939,-0.01174300592216582,-0.003384175972927242,0.5321767946612566,0.5111937292994806,0.0779143289696322,-0.032093020293009075,0.13400199676097127,0.028640128239380176,4.889161185149341,0.05074908037225043,0.04004891455160745,0.8754784381607983,0.44605977140578806,0.5102295399660667,0.7808651727216269,0.9071789034027885,0.06261984967772949,0.03020124691948193,0.04196754235529898,0.06702018092874776,0.10058806772841816,0.0010142380146138186,1.4635254655362262,2.105814974795586,0.011708577473958332,1.4558226443327622,0.2353325085821768,3.549468238397819,1.853781582908816,0.0,2.4101576136821814,0.0,0.0,0.44622396534466013,0.030287244377680746,0.2439034598141695,0.12815191328371456,0.011922200520833332,3.8062161405520065,0.4242287307184289,0.4971814424374933,5.195658129121629,0.732762995595611,1.2099323582645531,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,5.721434433333333,5.831972666666666,0.018953832545397127,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,5.711880533333333,5.831972666666666,0.02059202609431526,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,5.759519666666667,5.831972666666666,0.012423412135333415,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,5.711880533333333,5.831972666666666,0.02059202609431526,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,5.8986556666666665,5.721434433333333,-0.030974965351492023,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,5.8986556666666665,5.711880533333333,-0.032699411733728194,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,5.793415066666667,5.831972666666666,0.006611416445824502,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,5.7847847,5.831972666666666,0.008091253056855763,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,24,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,5.721434433333333,5.7847847,0.010951188324548571,512,8,2048,32,6,0,0,0.6666666666666666,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,170,ILI/national_illness.csv,0.174062274701074,0.30201310959736655,1.4928150994293479,1045708.2501633988,165161.3748307591,0.15916887272860927,2127.5459330759345,534432.1764705882,48559.935294117655,273120.97647058824,-0.11272628214179167,-0.8065233672957899,76305.9940551494,0.23087710959199145,1.3609488671893146,87935.84641048542,63887.26199290728,89299.68823529412,38627.74117647059,0.5702521008403361,0.547923875432526,0.1038655462184874,-0.10486861796291251,0.26992174250437706,0.06722689075630252,5.968765223932311,389139.87647058826,461134.0,0.6185063703175665,0.41818533145335335,0.6538468688405582,0.8594134092087816,0.8483439588009904,0.09284872167035016,0.0588073195286595,0.0690312795039281,0.08385787467019523,0.16038328853595946,0.005697853003467855,1.8629671387457627,2.7211911557445805,0.05473856209150327,1.9360662050411106,0.3189083285589343,2.9856655522528466,1.8820588626031247,0.0,2.6518234251858233,0.0,0.0,0.41818526918462945,0.0588073195286595,1.4514705876305145,0.14012319146430707,0.036274509803921565,3.7213100564125265,0.36851214760129963,0.8240323133765397,9.36991483661554,1.9733199164264825,6.824570843398025,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,5.512360066666666,5.7128608000000005,0.035096379966642,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,5.502567933333334,5.7128608000000005,0.03681043071566987,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,5.548771433333333,5.7128608000000005,0.028722801484444956,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_tanh_dec_gelu,gelu_all,5.483584533333333,5.7128608000000005,0.04013335431990009,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,5.753610766666667,5.512360066666666,-0.043765410292924814,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_tanh_dec_gelu,5.753610766666667,5.483584533333333,-0.049242649892951025,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,5.483584533333333,5.7128608000000005,0.04013335431990009,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,5.7057492,5.7128608000000005,0.0012448404134056414,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,36,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,5.512360066666666,5.483584533333333,-0.005247577229531934,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,158,ILI/national_illness.csv,0.1705486367285726,0.3145637122126704,1.4795344925957679,1032218.0091420534,157218.96622370466,0.15451207477227194,2410.837205741005,508755.63291139243,47953.9582278481,266794.69620253163,-0.06856032019619909,-0.8025918070202097,75141.67245878773,0.23238655799132785,1.4279476451504511,89638.77502269835,59606.49047023423,100443.38607594937,33191.120253164554,0.5683544303797468,0.5668279970215935,0.10741410488245931,-0.15214951690149695,0.2860821641774039,0.06564195298372515,5.9398759007889455,353220.753164557,442182.2405063291,0.6189188451893897,0.4254154336136358,0.6528163055817318,0.851923217252209,0.8400130490919271,0.09723249435388563,0.06275445655418732,0.07093732699640198,0.08712671606701965,0.16912625786334837,0.006035762225409699,1.8675435693974232,2.7536178462698992,0.05889592123769339,1.9896391477556898,0.32721558444888044,3.1515522648331085,1.8795705858286331,0.0,2.606748295932966,0.0,0.0,0.4254153713448783,0.06275445655418732,0.965189873149613,0.14227135742256486,0.0379746835443038,3.680797263236007,0.36779793283972473,0.8359088272646226,9.38915938981992,1.971933117513567,6.820849498199104,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,5.020567766666667,5.197631933333334,0.0340663149945503,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,5.027929433333333,5.197631933333334,0.03264996486412752,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,5.0585406,5.197631933333334,0.02676052000552724,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,5.020567766666667,5.197631933333334,0.0340663149945503,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,5.472414833333333,5.020567766666667,-0.08999919683718624,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,5.472414833333333,5.020567766666667,-0.08999919683718624,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,5.029726666666666,5.197631933333334,0.03230418560226656,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,5.167227866666667,5.197631933333334,0.005849599790181384,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,ILI,48,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,5.020567766666667,5.029726666666666,0.0018209538225402297,512,8,2048,32,6,0,0,1.3333333333333333,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,146,ILI/national_illness.csv,0.16451435990953298,0.2732714982387524,1.3721598664775043,1013843.7855783866,146755.6155489132,0.14858855944940003,3949.7814469067907,479398.83561643836,46004.969667318976,259428.4794520548,-0.007405853566780641,-0.7961336047664709,72533.65254114472,0.158891821423778,1.4453504147427128,89693.13438604576,54314.35700369633,123780.84246575342,14570.897260273972,0.570450097847358,0.5793714746172441,0.1117416829745597,-0.18156677481901326,0.30509478823895186,0.0589041095890411,5.9640548585431965,311080.26712328766,435611.94520547945,0.6182888918334948,0.43242964189977884,0.6518739496572654,0.8443469903510241,0.8314644964049589,0.10207605754946093,0.0664594460455802,0.07278412820676373,0.08949841074641753,0.1766655019490928,0.006092380416656585,1.7548543198019213,2.614907113510924,0.047184170471841695,1.8381972408779959,0.3334056388460193,3.2006700055014967,1.842417432495367,0.0,2.5374414916611645,0.0,0.0,0.43242957963104833,0.0664594460455802,0.7217465751921018,0.14435540779070385,0.03424657534246575,3.525526851660988,0.37110459358182535,0.8451113204062815,9.484008706721921,1.968597833387465,6.815138867369286,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.1567736466666666,0.15319326,-0.023371698380637646,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.1543040433333333,0.15319326,-0.007250862951368157,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.1558569333333333,0.15319326,-0.01738766662014576,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.1543040433333333,0.15319326,-0.007250862951368157,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.37361291,0.1567736466666666,-1.3831359284151807,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,swish_all,0.37361291,0.1504306033333333,-1.4836230243132493,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.1581555733333333,0.15319326,-0.03239250430034129,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.1551768733333333,0.15319326,-0.012948437374681501,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.1567736466666666,0.1551768733333333,-0.010290021309446637,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3702348248299878,0.017035231959887296,1.0144639911689592,9.36392101750429,13.00552244155965,1.4227709469303977,0.07971648429355867,37.14213480848556,1.0616986651929892,8.347056644340539,1.0219697278671735,-0.4344370512389066,2.0730097445844984,-0.05950893234151829,2099379.5931609,3.0488497482982893,3.0465757933940663,0.0,-6.481686111975429,0.5426565428456152,0.17536844542098637,0.02350466517421078,0.5383338660160901,0.04040567967350679,0.03915065282389489,272807383.8738401,37.14213480848556,37.14213480848556,0.9158468804781578,0.24022767657915933,0.7006210854579421,0.9449704801254282,0.985046103943056,0.010720123650368342,0.0042337724065759285,0.018385620501048812,0.023366960248136382,0.015195543403441846,0.7006210854579421,861638419.0171373,1239378483.046522,0.42425537109374994,111.66195969471443,0.08561587086594545,1.8230746907713316,2.3882719353395823,0.5505472819010417,0.3544948992945147,0.9000552124412137,0.9659610721063749,0.24569473973299685,0.00470197831253308,3.999999998333335,0.27973899142224823,0.007344563802083334,6.895790491521848,0.4466858386426513,0.6218125082340877,6.732983787828795,1.2733413864088425,0.005661188173234677,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2247944533333333,0.2299245,0.02231187484007443,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.22920594,0.2299245,0.0031251997938454013,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2238896466666666,0.2299245,0.026247108652333245,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.2238896466666666,0.2299245,0.026247108652333245,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.4052433433333333,0.2247944533333333,-0.8027283917562853,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,0.4052433433333333,0.2238896466666666,-0.8100137695811871,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2241025633333333,0.2299245,0.025321080035692993,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2345885433333333,0.2299245,-0.02028510808258052,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar1,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.2247944533333333,0.2241025633333333,-0.003087381017462409,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_1_50MW.csv,1.3690903218869017,0.017055407108785236,1.0143362292694937,9.372663197212706,13.006591681451082,1.421504158637503,0.07975445097330498,37.12899525943326,1.0613221560922717,8.338662108787634,1.0202824013911067,-0.4375615313913914,2.0711836398371233,-0.06110166364362492,2110222.866419291,3.0426606406710786,3.0440555219843244,0.0,-6.513180790028672,0.5427372691826984,0.1752699180228738,0.02351732991014041,0.5395411923117921,0.04050563802808414,0.03891791890055082,271182300.53373367,37.12899525943326,37.12899525943326,0.9161684450453385,0.24001195605577716,0.7012279803259207,0.9448583570977638,0.9850512951285783,0.010708471179691311,0.004240233691730807,0.01838153128922825,0.023341085895816606,0.015191117917069084,0.7012279803259207,860781588.7186362,1245830271.6478424,0.42438761393229163,101.97006640595455,0.0856630635709654,1.8397650189562005,2.3846353729518874,0.5501505533854167,0.355248705552475,0.9005062467202055,0.9664145227541223,0.24511652073410023,0.004700861538454276,0.9999999998958331,0.27778671063061733,0.006123860677083333,6.892632939150374,0.44599500594144953,0.6219228335401792,6.744056653329963,1.273417772501647,0.005657274403654742,0.0
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.0660672966666666,0.07067754,0.06522925576262845,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.0661700833333333,0.07067754,0.06377495123156099,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.0670509386666666,0.07067754,0.05131193492774927,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.0660672966666666,0.07067754,0.06522925576262845,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.2056468266666666,0.0660672966666666,-2.1126871696329457,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.2056468266666666,0.0660672966666666,-2.1126871696329457,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.0668118933333333,0.07067754,0.05469413149731435,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.0692259516666666,0.07067754,0.020538184171851374,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.0660672966666666,0.0668118933333333,0.011144672445545251,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3450083784741522,0.026445216897143114,1.0107611062294077,18.061293620035183,25.120676961676047,1.4172322277144644,0.23243209069862225,73.0719599467599,2.068379359275508,18.49290287582076,1.0384214636957634,-0.35876325657808333,4.22263008838708,-0.03241273760013603,2.155688774498946,4.393563490854613,4.179283953880188,-0.0006766814872966043,-29.175575545746714,0.5324432996439823,0.43763434652574723,0.021629580660185176,0.48975294501381794,0.035053483635537536,0.03763015159938074,1230.128097901168,73.0517915139168,73.0614105290821,0.6818909104230846,0.24880852936659553,0.6915426619001871,0.945602759797455,0.9855135660175643,0.010405554773466589,0.004080879208973056,0.018482612735136007,0.024530799568532706,0.016044227483271462,0.6915426619001871,1138.014571720255,1271.1639984582837,0.4282735188802083,1035.881341358336,0.08435053140155335,1.8045026512557998,6.930771041930616,0.0019632975260416665,0.33349371366193936,0.8896223979217948,0.970088729696168,0.2522947405006578,0.004460099159793557,3.999999998333335,0.193070859384752,0.009826660156249998,7.3224510572843355,0.319259226636425,0.6751957731800016,15.169893571615011,0.9587743710202405,0.13489449063484588,0.0068359375
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.1079668713333333,0.121002457,0.10772992540694191,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.1099318786666666,0.121002457,0.09149052513316652,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.1122356583333333,0.121002457,0.0724514103599293,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.1079668713333333,0.121002457,0.10772992540694191,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.2251895366666666,0.1079668713333333,-1.0857280931242694,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_all,0.2251895366666666,0.1079668713333333,-1.0857280931242694,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.1093088783333333,0.121002457,0.09663918367101167,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.11941253,0.121002457,0.013139625751566276,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar2,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.1079668713333333,0.1093088783333333,0.0122772003561102,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_2_130MW.csv,1.3397733352137815,0.025878663277810552,1.0086708032028289,18.044233565983355,25.075251152745842,1.4163526277879264,0.23212189594616384,72.94606184921089,2.065184295671675,18.421611687804912,1.0374939403887289,-0.35924982313503934,4.2135973994632145,-0.0333682770877627,2.1576015112988407,4.383880209499603,4.170827367164852,-0.0007072901721664281,-29.22756115487826,0.5324253466603708,0.43770446237118027,0.021632560598050965,0.48977313468710015,0.03512579793597329,0.03757985350751316,1219.6300825716198,72.92578924655683,72.9356941544834,0.68159652333407,0.2487080822394644,0.691947244335985,0.9455082057504318,0.9855026417063704,0.010410688855081084,0.004086669438552751,0.01848332649072185,0.024536297495743657,0.0160423408560214,0.691947244335985,1128.1636599055723,1257.2816532606746,0.4283854166666667,1028.9357307133282,0.08442063282771206,1.8166912820827976,6.9187007650882775,0.001963297526041667,0.33462518187064444,0.8897272545999592,0.97023791226917,0.25204607458869716,0.0044393350537754155,0.9999999998958331,0.19426570255907405,0.00909423828125,7.301330587817224,0.3242133526125886,0.67436070961541,15.181430124715904,0.9580012582571306,0.13034206881570634,0.00634765625
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.1991079066666666,0.19754754,-0.00789868943276448,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.1996140866666666,0.19754754,-0.010461009368512578,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2039760933333333,0.19754754,-0.03254180403022639,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.1991079066666666,0.19754754,-0.00789868943276448,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.38798477,0.1991079066666666,-0.9486155848624265,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,gelu_all,0.38798477,0.19754754,-0.9640070941910994,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.20121396,0.19754754,-0.018559684418241826,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2011499633333333,0.19754754,-0.018235728641993208,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.1991079066666666,0.2011499633333333,0.010151911702229397,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.238057204797485,0.020911051668842214,0.9883774541711803,5.795122882105972,7.3109702840965936,1.2779406234354205,0.009275230363945158,22.30590646571536,0.9671460213959642,7.939210893624914,0.9983506606864763,-0.28577862686252953,1.844211513813895,-0.041301531093273156,1.4004264474187513,2.3493578182423684,2.3914052282764655,0.0,-1.6979380474425496,0.5375320219891405,0.3289977926074033,0.03809449494752458,0.024850284367080755,0.1988652704037668,0.04379072217236927,19.631151683836595,22.30590646571536,22.30590646571536,0.9902304465919477,0.24542043417970227,0.7559023166487654,0.9233791501159597,0.953121611069365,0.02568005341545367,0.021198335515182052,0.025623332898250473,0.04864450038715789,0.047838300347355256,0.7559023166487654,34.24875235740864,34.35550693069704,0.3161519368489583,32.21792466791743,0.14503687453076256,1.9206967429906927,3.0022139972944464,0.40932210286458337,0.407069861986744,0.8981271319641275,0.9325231337370261,0.25225892719954834,0.021504006580155208,3.999999998333335,0.23813130638111063,0.0009969075520833335,5.210861301242831,0.3791825609991192,0.5849848720235256,5.744111515945851,1.1351385299815258,0.005946135982891528,0.007161458333333332
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.3717695066666667,0.3490070666666667,-0.06522057050993808,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.3582779566666667,0.3490070666666667,-0.026563616858951783,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.3575025799999999,0.3490070666666667,-0.024341952197338135,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.3575025799999999,0.3490070666666667,-0.024341952197338135,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.4572354966666667,0.3717695066666667,-0.22988972593879223,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,gelu_all,0.4572354966666667,0.3490070666666667,-0.31010383552883164,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.3615538966666666,0.3490070666666667,-0.03595007436334593,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.3596666599999999,0.3490070666666667,-0.03054262893626189,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar3,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.3717695066666667,0.3596666599999999,-0.033650176712700534,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_3_30MW.csv,1.234203866828797,0.02072129322874954,0.9856298351162059,5.784034063508269,7.292680522675862,1.277224582008971,0.009418698923567196,22.245750365471718,0.9647201729970192,7.909734055471704,0.9978250286750556,-0.28465892372873514,1.8383769127774077,-0.04320996767490403,1.4060953525344566,2.351289238448355,2.3701102668862153,0.0,-1.7061845116981122,0.5370620774998295,0.33194411980024424,0.03783118172790477,0.01755618481762181,0.2003899582561847,0.043725918570009806,19.58833755733082,22.245750365471718,22.245750365471718,0.9904064665418378,0.2450720029229193,0.7563334723203164,0.9237195863041487,0.953812811169435,0.024994486961538148,0.021192701869027865,0.025565743896700167,0.04875137281523006,0.047730432159188374,0.7563334723203164,34.320054008283826,34.385426905340175,0.31537882486979163,32.05929485079528,0.1458072834222916,1.9187965744069988,3.003766660800358,0.409149169921875,0.40893429522932556,0.8976305022824516,0.9323469699542104,0.25301153024906536,0.0216882776046291,0.9999999998958331,0.23745432161079577,0.0009969075520833335,5.224818723950721,0.3780518688842295,0.5844419648392896,5.7504055411904424,1.1353978344818536,0.0059621213445087765,0.007324218749999998
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2229250633333333,0.22417717,0.005585344246547036,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.2198203,0.22417717,0.019434940676608652,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2200978999999999,0.22417717,0.018196634385205714,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.2198203,0.22417717,0.019434940676608652,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.34498765,0.2229250633333333,-0.5475498575238714,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.34498765,0.2198203,-0.5694076024825732,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2224883566666666,0.22417717,0.007533386799973431,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2232229266666666,0.22417717,0.004256648138315823,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.2229250633333333,0.2224883566666666,-0.00196282930580938,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.4428679715074544,0.05491620577937849,0.9139081650212094,15.487869326663558,22.12671143099163,1.4914306476525394,0.027486312187075434,67.93230134884415,2.336309924575927,22.43533845989157,1.253701096396593,0.36301357706891696,4.803538492903319,-0.14541951760883778,1.2683564043198927,6.823511290168113,7.124613117182417,0.0,-1.4504037967456425,0.544905002894707,0.3020130200016459,0.02855296963504881,0.13366331161340014,0.11458841878455421,0.03373912586204291,721992027.5779638,67.93230134884415,67.93230134884415,0.9182074290570493,0.28441834980285885,0.6597953135805436,0.9262460947401823,0.9616921346572401,0.02331753795260835,0.014990327390150401,0.02434739911300663,0.04253498637077176,0.04248411097041359,0.6597953135805436,1448446674.485692,1782772453.5607738,0.4343465169270833,13.4548872563449,0.12173506027716152,1.7838302602167104,2.1895960687433815,0.5501810709635417,0.6647330255043887,0.8720640184867876,0.9387168364455307,0.2961725912643063,0.016342513288728003,3.999999998333335,0.2890368304420685,0.00518798828125,8.485185079433327,0.4674009818754897,0.5555788510460276,15.191284687473043,1.1275987956316214,0.04838125821585404,0.001790364583333333
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2927473366666666,0.2962589366666666,0.011853144548179664,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.29505972,0.2962589366666666,0.004047866640444496,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.29390073,0.2962589366666666,0.007959951160291587,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,enc_tanh_dec_gelu,gelu_all,0.2904489733333333,0.2962589366666666,0.019611098988957465,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.3920486766666666,0.2927473366666666,-0.3392049305407289,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_tanh_dec_gelu,0.3920486766666666,0.2904489733333333,-0.3498022463888435,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2904489733333333,0.2962589366666666,0.019611098988957465,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2977612433333333,0.2962589366666666,-0.005070924386517458,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar4,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.2927473366666666,0.2904489733333333,-0.00791313980888327,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_4_130MW.csv,1.432068460838164,0.05328855458143224,0.9089320111116285,15.440407236743889,22.045371134557982,1.491206880635456,0.027264549848986536,67.75872040889557,2.337335879332477,22.472275071736068,1.254489635679369,0.36782734284056534,4.806604216425105,-0.14619784599333435,1.2697898099845653,6.8256321361458845,7.128327958621083,0.0,-1.4578951219512155,0.5450739491951325,0.30344379026277357,0.028591708827304146,0.12943782107484259,0.11507153045448269,0.03355999395907256,720228141.3502461,67.75872040889557,67.75872040889557,0.9183295697551782,0.2847336555096029,0.6598187667374993,0.9259461452319998,0.9614985354727028,0.023433811026992008,0.015067653500304106,0.024394744579661534,0.042707821850878326,0.04270204626758688,0.6598187667374993,1441274028.2700832,1772867667.966793,0.43451944986979163,12.646191060533532,0.1219093333311017,1.7694771195623429,2.1827855554221696,0.550079345703125,0.6639844358390797,0.8709348928745965,0.9377841385362775,0.29703438921016984,0.01621240191313737,0.9999999998958331,0.28926678411092244,0.00543212890625,8.440132246516697,0.467084766616374,0.5556952822689367,15.209865100749568,1.1276234131390521,0.048031538373646654,0.0019531249999999996
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.1097140836666666,0.11345904,0.033007121630267595,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.1111889983333333,0.11345904,0.02000758746651386,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.1101350066666666,0.11345904,0.029297210106249732,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_all,gelu_all,0.1097140836666666,0.11345904,0.033007121630267595,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.22753084,0.1097140836666666,-1.0738526212485568,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,swish_all,0.22753084,0.1086942266666666,-1.0933111810783709,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.1118088446666666,0.11345904,0.014544414736220188,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.1113319866666666,0.11345904,0.018747323556883546,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.1097140836666666,0.1113319866666666,0.01453223865342567,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.4327947883148384,0.04831814774921033,0.9232534906183092,13.626072202249249,19.423484218360876,1.544738475085553,0.023550923783315587,60.29774157864696,2.205621918055201,21.405147730516752,1.331980777235944,1.245790638464544,4.5826582536887335,-0.14038035931666928,22377.518700143177,6.45996913699545,6.818112109341863,0.0,-1.2139012988866682,0.5444316498043457,0.32124156241044166,0.030716528689693687,0.0753601211465802,0.16211864159703265,0.03592371951860791,601279283.279489,60.29774157864696,60.29774157864696,0.9135310281830333,0.2945392214602935,0.6566622422428218,0.9134153140517122,0.9483549125425413,0.028720586400118077,0.022924501057341014,0.02808336657447529,0.04733732537949009,0.05792418672678265,0.6566622422428218,1297280047.9565516,1589386491.7502804,0.43230183919270837,13.256456754692142,0.12951966957031122,1.77282490608655,2.087657820784918,0.5498860677083333,0.6065785203577838,0.8654627288217132,0.9261623596365884,0.3034884535285879,0.022222446767275354,3.9929687483362644,0.29302454288567065,0.004781087239583333,10.508825249607938,0.4632676608307873,0.659534892470188,9.0405908236993,0.9679583885881693,0.021102582247510014,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.1862224766666667,0.1952658699999999,0.04631323094677636,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.1809671666666666,0.1952658699999999,0.07322684365339067,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.1826216166666666,0.1952658699999999,0.06475403680803668,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,enc_tanh_dec_gelu,gelu_all,0.1803903966666666,0.1952658699999999,0.07618061125240838,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.26462264,0.1862224766666667,-0.42100268848677996,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_tanh_dec_gelu,0.26462264,0.1803903966666666,-0.46694416604106437,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.1803903966666666,0.1952658699999999,0.07618061125240838,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.1939334,0.1952658699999999,0.006823875570266796,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar5,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.1862224766666667,0.1803903966666666,-0.03233032416230493,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_5_110MW.csv,1.423207900165878,0.046838588008293644,0.918659355406309,13.586957761686978,19.360371058806116,1.5450075919647293,0.023377156602768574,60.170929340028785,2.2077876312013887,21.42340674318514,1.333492989943645,1.2558315445845993,4.587525014643829,-0.1416541818684294,22493.09331074228,6.4650200576152415,6.824396596022145,0.0,-1.220171090387374,0.5445981512394551,0.32277164795517277,0.030766442648945756,0.07140674372037212,0.16284724652682475,0.035864607717284405,600540582.3036013,60.170929340028785,60.170929340028785,0.9136290153041945,0.29495059067853713,0.6565514288628399,0.9130525630913884,0.948096851642093,0.028861574990947478,0.023041573366959774,0.02815100857078617,0.04752478287515193,0.058213414618580074,0.6565514288628399,1286684198.481065,1571459492.38603,0.4323221842447917,16.272634647290516,0.1297942391215161,1.7680688330311365,2.098831265501329,0.5497029622395833,0.6054764110080847,0.8644700061547301,0.9252064934312088,0.3045878140180477,0.022298138718063402,0.9965198586888975,0.2931602991957394,0.005716959635416668,10.468334576014664,0.46530935322497646,0.6593227450708312,9.042319755053722,0.9680745743822118,0.021063061737751118,0.0
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.27003028,0.2678011566666666,-0.008323800244477722,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.2647689099999999,0.2678011566666666,0.011322754182279111,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2696210833333333,0.2678011566666666,-0.0067958133165644434,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.2647689099999999,0.2678011566666666,0.011322754182279111,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.3271296966666666,0.27003028,-0.2114556066329545,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.3271296966666666,0.2647689099999999,-0.23552911354534295,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2654612566666667,0.2678011566666666,0.008737452926360507,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2671612466666667,0.2678011566666666,0.002389496774266772,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.27003028,0.2654612566666667,-0.017211639056883256,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4470530243655113,0.03668575556789339,0.997590830507701,5.538103676889835,7.765410566455711,1.4166637209854696,0.044834045563124196,23.157964089280604,0.753861660514522,6.353750872502184,1.114538540937472,-0.09615310852526548,1.4909861280632979,-0.1142442770025231,1.9518403903349355,2.168457539797423,2.1352441651505703,0.0,-3.436827178253411,0.5342138276184956,0.24466988760043742,0.028855717655542488,0.3348444354624981,0.06843794844946892,0.03458802229667795,205952658.35074648,23.157964089280604,23.157964089280604,0.9210646017934229,0.25282666849732216,0.6901682065683751,0.9332384830047729,0.9650465869515035,0.01941837470844294,0.00868376800034237,0.020829744351008202,0.03246671442275567,0.028191994899698564,0.6901682065683751,619248416.0160631,886054925.9356751,0.4459126790364583,45.17321126387151,0.10590307609890255,1.8126725420931884,2.186434049182825,0.5425821940104166,0.41080293230918596,0.8965793180971976,0.947691881719009,0.2620076275546385,0.009523224589917022,3.9843749983398453,0.2833447296697489,0.005004882812500001,7.1512287730229795,0.44838980818802743,0.5691324727585414,7.481332529432372,1.1735486285614445,0.0023170043275204267,0.0006510416666666665
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.36078103,0.3658587066666667,0.013878791386241249,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.35758402,0.3658587066666667,0.022617164812222854,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.3623631233333333,0.3658587066666667,0.00955446260984628,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.35758402,0.3658587066666667,0.022617164812222854,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.38173885,0.36078103,-0.05809013849758125,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.38173885,0.35758402,-0.06755008235546996,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.3593445233333334,0.3658587066666667,0.017805188764493104,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.3667419766666666,0.3658587066666667,-0.0024142380211402935,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar6,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.36078103,0.3593445233333334,-0.0039975749549244965,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_6_35MW.csv,1.4491136177741681,0.036875237232232586,0.998747382531292,5.542585202465546,7.770471139848599,1.4165148317883194,0.044843020906904674,23.17232430380199,0.7549910463898669,6.363075837697317,1.1145842966989528,-0.09559597827662798,1.4934335017313218,-0.11395345046797904,1.9569757121741158,2.171156510345243,2.1390863679634426,0.0,-3.4422409196045054,0.5342990247548102,0.24519424998911546,0.028896020539151877,0.33298662846215993,0.06868269327118179,0.03463074831986702,205961934.4704921,23.17232430380199,23.17232430380199,0.9211331100202744,0.2527304393278895,0.6902824047402724,0.9332678068613686,0.9649169497601193,0.019476242702617007,0.008720150435396317,0.02084024738065293,0.032529887089894426,0.02828467932627308,0.6902824047402724,619063444.5772547,886584043.9327307,0.4461669921875,44.23794605301079,0.10611159542436603,1.8163425190903042,2.1893479459861123,0.5424397786458333,0.4104493480754216,0.8969198976823741,0.9476781582266991,0.2628854576313698,0.010487888062339195,0.9970703123961383,0.2839665989402392,0.005391438802083334,7.149192185868454,0.4477923188788685,0.5696000182848828,7.482931315383148,1.1742510631659848,0.0023226002496918967,0.0004882812499999999
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,3.8284503,3.861249133333333,0.008494358224696727,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,4.6540805,3.861249133333333,-0.20533028025110428,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,4.888558533333334,3.861249133333333,-0.2660562332358872,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,enc_tanh_dec_gelu,gelu_all,3.5683905333333334,3.861249133333333,0.07584555927039632,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,10.812778,3.8284503,-1.8243224157826992,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,relu_all,10.812778,3.280724533333333,-2.295850623890642,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,3.5683905333333334,3.861249133333333,0.07584555927039632,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,4.340179766666666,3.861249133333333,-0.12403515463398304,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,3.8284503,3.5683905333333334,-0.0728787290060815,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3699153238555428,0.038704434247696644,0.9444322322334952,4.503403412997942,6.3186615051246555,1.3179178414030555,0.03292748771425128,19.89735266139734,0.8496004071840657,7.997778591671409,1.083942198766066,0.5017625529305347,1.7545561290685017,-0.1956455079619765,1.7868152557495507,2.4483853787202614,2.6934872929788907,0.0,-2.870455924065085,0.49071057747189073,0.29013884501734605,0.02885571765554256,0.09196010125555609,0.112895859166041,0.03540949862523833,285013503.3355688,19.89735266139734,19.89735266139734,0.8223953767245861,0.27435702489777786,0.6053504924257012,0.8007475743115782,0.8452367771335607,0.03256614948502065,0.019428018285785116,0.025802451692100107,0.04440229829350935,0.05275950434952654,0.6053504924257012,527044025.04293084,763621629.5500994,0.40076700846354163,14.501675831845033,0.12884153329931125,1.5961113224606782,1.824633415157052,0.5930887858072917,0.5228748653875478,0.7702825742500835,0.8186340982266487,0.27777490540526495,0.01969729149435606,3.589843748504233,0.26755529382826015,0.004435221354166667,7.700296296152514,0.5057553371946769,0.5599444027872515,7.705833289805687,1.1609701737552256,0.0018304847418429198,0.017089843749999993
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,6.3404445,7.969580333333333,0.2044192749421644,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,6.100530066666667,7.969580333333333,0.23452304744946623,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,5.764213000000001,7.969580333333333,0.2767231448949988,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,enc_tanh_dec_gelu,gelu_all,4.969628033333334,7.969580333333333,0.37642537932047526,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,10.503917666666666,6.3404445,-0.6566531994194833,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_tanh_dec_gelu,10.503917666666666,4.969628033333334,-1.1136225078039206,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,4.969628033333334,7.969580333333333,0.37642537932047526,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,6.992926366666667,7.969580333333333,0.12254772846466486,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar7,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,6.3404445,4.969628033333334,-0.2758388469865427,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_7_30MW.csv,1.3604275605064247,0.037955416482988266,0.9416174012453714,4.493697229119595,6.305488822637419,1.3175438010921265,0.03281659676391962,19.879590350035837,0.8514364645254076,8.026379458428966,1.0849463613395531,0.5093301490772496,1.7590925720468304,-0.1956411491777547,1.7907134279427006,2.454405979752499,2.7003987666747054,0.0,-2.8676330278335707,0.4905396216514956,0.2913854592009399,0.028896020539151947,0.0875139670523647,0.11337022877768162,0.035565204258853546,285409882.97976977,19.879590350035837,19.879590350035837,0.8219775302535497,0.27483275797961293,0.6046703369466303,0.7997966848894877,0.844440257500279,0.03273170248171095,0.019528183490031843,0.02586442915010802,0.04459237039824367,0.053029973160219,0.6046703369466303,525687073.89734083,760328201.767556,0.40073649088541663,14.878528322392222,0.12929305749265166,1.5883059301513016,1.8254632495491336,0.593170166015625,0.5248606297948787,0.7697632230173246,0.8178583121267698,0.27749307063576734,0.019704756868769123,0.8958333332400172,0.26647622194797727,0.006022135416666667,7.696945487496126,0.5058868531817634,0.5595534457088819,7.705573762095989,1.1606792586392185,0.00182430939231241,0.01725260416666666
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.2164299333333333,0.2176429366666666,0.005573364116066327,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.21601371,0.2176429366666666,0.007485777813969926,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.2172564499999999,0.2176429366666666,0.0017757831822431866,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.21601371,0.2176429366666666,0.007485777813969926,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.3381037333333334,0.2164299333333333,-0.5621856372916998,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.3381037333333334,0.21601371,-0.5651957152781338,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.2161474433333333,0.2176429366666666,0.006871315725829096,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.2172141399999999,0.2176429366666666,0.0019701841614250563,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,24,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.2164299333333333,0.2161474433333333,-0.0013069319518360086,0,0,0,32,6,0,0,0.25,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2596622500813077,0.026598604137825665,0.9219211802493934,4.3194866082166765,5.825330349004774,1.3677462512631973,0.005802789500974381,16.756417592726148,0.5193480262208428,3.27226836484342,0.941245521690124,-0.742768649311797,0.9253733501837657,-0.1014170562858795,1.1363166831011513,1.309839617854239,1.3206736742669063,0.0,-0.23036296723914024,0.5335269175801012,0.3497252655576716,0.0217818322686489,0.0544223221297633,0.059731423275019284,0.04075548229789364,112578998.65780291,16.756417592726148,16.756417592726148,0.9376060437517856,0.1905673030543229,0.7446732608065,0.9822709798842,0.9923099805064418,0.0036022239739685862,0.004087795519587885,0.015640691481609213,0.02628488835817843,0.010336359736164652,0.7446732608065,331193944.2913946,490935812.3287486,0.44890340169270826,14.465206964439197,0.08845691063763433,1.9097284337312443,2.503102394943669,0.5213521321614584,0.5762678928375969,0.9550067906731876,0.9852530897434262,0.20032194304389295,0.004757901424778645,3.999999998333335,0.27938593378527754,0.0026041666666666665,6.137244734558299,0.41606119194781443,0.6101154762330854,15.321667085728821,1.1104166481908615,0.004547955548001527,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.3113525933333333,0.31376261,0.007681019311595735,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.3089488333333333,0.31376261,0.015342097857570453,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.30559342,0.31376261,0.02603621253660528,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.30559342,0.31376261,0.02603621253660528,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.3903755366666666,0.3113525933333333,-0.25380531598377115,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,0.3903755366666666,0.30559342,-0.27743436578793673,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.3155235533333333,0.31376261,-0.005612342826104488,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.3125205833333333,0.31376261,0.003958491633743975,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Solar8,96,Informer,fullgrid,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.3113525933333333,0.3125205833333333,0.003737321835068488,0,0,0,32,6,0,0,1.0,,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Solar/Site_8_30MW.csv,1.2603016268169955,0.026737520393296684,0.9232996539959992,4.331902231732679,5.840942999733031,1.36727822876977,0.005809956823742211,16.797501450747056,0.5207333068635623,3.277607355287982,0.9405527822768619,-0.7444878260627067,0.9276144219286026,-0.10033109799884725,1.1359658822509398,1.3131274726802862,1.3232158516480104,0.0,-0.23156608153198935,0.5335109442538502,0.3494626962206741,0.02178564065756944,0.05422838785677125,0.05993343060144589,0.04088587201356063,112628504.52631892,16.797501450747056,16.797501450747056,0.9378357487001393,0.1903853445333861,0.744946544079731,0.9823166379106832,0.9923196992504404,0.003592994551918952,0.0040873061976389536,0.015634292581470748,0.026277622470500948,0.01032347274152001,0.744946544079731,331512859.5621397,490328878.7910448,0.44904581705729163,14.46541549413258,0.0884028438944883,1.9037566881557009,2.5091728564299762,0.5210774739583334,0.5741775653894159,0.9549668015076438,0.9852603732149818,0.20026899225799943,0.004745335329203279,0.9999999998958331,0.2795083690673687,0.0030924479166666665,6.126703792122207,0.4161516042584462,0.6096906522613434,15.321433494844502,1.1102044256071504,0.004552199580975408,0.0
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.71541905,0.70111996,-0.02039464116811046,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.70683783,0.70111996,-0.008155337640080898,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.72547466,0.70111996,-0.03473685159384146,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.70683783,0.70111996,-0.008155337640080898,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.8073007,0.71541905,-0.12843053312600503,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,gelu_all,0.8073007,0.70111996,-0.15144446893224947,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.71429944,0.70111996,-0.01879775324040129,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.7225885,0.70111996,-0.03062035204360746,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,96,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.71541905,0.71429944,-0.0015674238803826271,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6163861994961647,0.0055266596346532255,1.0411682719410396,0.03706043235423376,0.02259685471464992,0.6106192812812521,0.0012974882246907119,0.06870395399941392,0.0064169376043006375,0.0163998285965426,-0.024473353253244047,-1.2995469262688613,0.007832959884954084,0.005575092693352112,1.1837160323825844,0.0075582708245895405,0.008245620411710635,0.004135032229709918,-0.0421899648403164,0.557256780341174,0.23141749841135126,0.09150435037389106,0.6471495748444397,0.09445490120293332,0.004280309303303229,2.35219748275889,0.06139181072370352,0.06870395399941394,0.6322891437224862,0.13627093093075324,0.9254414267671182,0.9853527193497437,0.969808668174802,0.023618324902252158,0.0065730069229442915,0.048295305944459084,0.030337039212524404,0.03127854314614705,0.9254414267671182,1.15314808684488,2.0076729576065664,0.0008443196614583333,0.25672679592969955,0.27019433321568537,0.5394571784638547,1.5696860620374984,0.0002950032552083333,0.681730657960965,0.8817627061097397,0.9431808305261634,0.18053915665748743,0.008774237038909677,0.24999999997395828,0.05259979282956639,0.0,1.7801054590117182,0.9940591556089511,0.6202668628249359,20.12145997040659,0.5134006281426966,0.21235870134172813,0.00038405416183293973
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.7544622,0.7252719,-0.04024738860005469,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.7493706,0.7252719,-0.03322712488930018,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.7428807,0.7252719,-0.024278894577330214,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.73528135,0.7252719,-0.013800962094353822,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.8304148,0.7544622,-0.10067118008032747,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,gelu_all,0.8304148,0.7252719,-0.1449703207859012,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.74764824,0.7252719,-0.030852346547549953,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.73528135,0.7252719,-0.013800962094353822,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,192,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.7544622,0.73528135,-0.026086408964405297,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.6154441095312129,0.0044629339071739806,1.0401561224966183,0.03702629214400556,0.022529921907699098,0.609593209821474,0.001281795066914791,0.06846613053964413,0.006381055039257524,0.016184525173349375,-0.029875760272288214,-1.303881307114996,0.007763919261626745,-0.0008457322784226223,1.1696741651767253,0.007480467741984699,0.008186246820073293,0.00409482363581548,-0.04223356346095868,0.5574970120388553,0.23112654604967517,0.09163597278840342,0.6511948438108073,0.09308156485073853,0.00340013894168382,2.3309831050810876,0.0613088483569491,0.06846613053964416,0.6323195507240781,0.13607912435627786,0.9253724227087141,0.9857066442026098,0.9700814224381678,0.02373198717606027,0.006186590385769978,0.048193557694834244,0.030080791021477208,0.030716246905923686,0.9253724227087141,1.1506648154647507,2.010090700878429,0.0006205240885416666,0.2514313497217509,0.2698536211785102,0.5339171900234956,1.561030949622503,0.0002950032552083333,0.672981009162408,0.8832833143014478,0.9456267027814905,0.1777463533538401,0.008020232965022312,0.12499999999348961,0.051491643610708196,0.0,1.7159245928003284,0.9940628626072787,0.6191860656887616,20.11876450625794,0.5125128430680306,0.2024836044171922,0.00036139609918792853
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.738366,0.76666105,0.03690685733936789,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.73634744,0.76666105,0.03953978097622149,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.73602456,0.76666105,0.03996093188769653,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,regime_best_bounded_vs_default,regime,softsign_all,gelu_all,0.73602456,0.76666105,0.03996093188769653,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.8496706,0.738366,-0.15074448173399113,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,softsign_all,0.8496706,0.73602456,-0.15440522799945697,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.7455718,0.76666105,0.02750791891671026,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.7563695,0.76666105,0.013423859213925016,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Traffic,336,Informer,phase8_clean_heldout_probe,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.738366,0.7455718,0.009664796871340949,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Traffic/traffic.csv,0.612397926827509,0.004200896225373797,1.0365432604017062,0.036841761870994784,0.02238462119266928,0.6087917522948962,0.0012522672028939346,0.06793689410652366,0.006338823291631787,0.016048679483138956,-0.03391274115951505,-1.304851668154706,0.0077093043419669645,-0.006583056206254016,1.1620765659332217,0.007443143588906468,0.008112761760518264,0.0040314828238260155,-0.04181487708792942,0.5569506919176233,0.23171115049464192,0.09145644637498594,0.6525400160098852,0.09254658563744267,0.0030926704942517745,2.3291483921568967,0.06101118499842421,0.06793689410652369,0.6328829309792874,0.13611973548010572,0.9251315577478937,0.9857616502436691,0.9702072673955917,0.023667683683817938,0.006125048920587741,0.048179730788925616,0.029989102747678492,0.030513561499629027,0.9251315577478937,1.151834883118517,2.0107749446029213,0.0006306966145833333,0.2536147135008026,0.2697444637630217,0.5366846996089523,1.5614946045235003,0.00031534830729166663,0.6556797613672158,0.8822304930505186,0.9450224884919558,0.1786729931476646,0.008065342521888837,0.07142857142644557,0.05187521251229867,0.0,1.7240921579665494,0.9941102404767995,0.6193827219666503,20.11887536009022,0.5110842249113344,0.20011020584543152,0.0003251431989559106
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.3515591933333333,0.36682802,0.0416239377424513,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.3489605233333333,0.36682802,0.04870810214188847,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.3751562066666666,0.36682802,-0.022703245697170645,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,tanh_sin001_all,gelu_all,0.3489605233333333,0.36682802,0.04870810214188847,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.36606297,0.3515591933333333,-0.04125557499762162,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,tanh_sin001_all,0.36606297,0.3489605233333333,-0.049009688841881276,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.4020049599999999,0.36682802,-0.09589491009983353,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.4125981733333333,0.36682802,-0.12477278407830826,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,96,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_tanh_dec_gelu,0.3515591933333333,0.4020049599999999,0.12548543347989194,512,8,2048,32,6,0,0,1.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.018873523909993795,0.06852672562242412,0.5747538969361592,437.2686322755742,8.188361695649403,0.01857645743054184,-0.0489455521424569,31.873195135962913,1.1569589257927089,9.784977020298745,0.2540971031615286,-0.338757524755482,1.9021990058267744,-0.20979976212662974,1.1622266423674976,1.9585971788302328,1.9184129484296524,-0.6596993489084623,5.501053236307906,0.5447137951322689,0.4116331593341705,0.05001131576198594,0.1461896206732654,0.07415518739083153,0.022856500068296277,5.203133971479186,28.93914687859072,23.78683454615089,0.7708532733818492,0.3392067630068098,0.6037628709622637,0.8472525679037135,0.9508589313683354,0.033513565644299505,0.015627502987366204,0.02492123841113422,0.047095708620899575,0.05591688655397234,0.5490843033077141,1.6314082914848873,2.2919491532801928,0.025522867838541668,1.7635874900987565,0.17632747187743536,3.7401519766927365,1.8737840561996204,0.0,1.0479706126376285,0.7563533134190517,0.8568664388989782,0.36261416718596295,0.020898078548419696,0.9480794269845749,0.12629080607927334,0.007263183593749999,4.259600217248858,0.4502986961933019,0.5390825404739044,15.58630701756584,2.124265375871408,0.0754037053532808,0.06482514880952382
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.5235620733333333,0.40266667,-0.30023692632254184,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.5043701166666666,0.40266667,-0.252574782677361,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.5144234833333333,0.40266667,-0.2775417526693563,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.40160789,0.40266667,0.0026294205080345523,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.5074496366666666,0.5235620733333333,0.030774644473547278,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,0.5074496366666666,0.40160789,-0.2635449882886181,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.4914770333333333,0.40266667,-0.22055553625367927,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.40160789,0.40266667,0.0026294205080345523,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,192,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.5235620733333333,0.40160789,-0.30366480930773854,512,8,2048,32,6,0,0,2.0,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.01897539873420747,0.06916245867806316,0.5773673303877894,437.3410061458455,8.232057439727965,0.018673661166947624,-0.04922934244415067,32.04707672980256,1.1593822393300588,9.822091225357568,0.2512163342724375,-0.33345449544872874,1.9078073428460678,-0.20903839759410112,1.162070184964544,1.964627033139378,1.9240719758371254,-0.6844027831464997,5.523062427522204,0.545033516989585,0.41116185920889,0.049900862569977306,0.14645024952509836,0.07425056114959391,0.022934062458608233,5.2104775034086765,29.085808851952233,23.900212601468873,0.7715742680789204,0.33782725757188614,0.6059968385649208,0.8483659089705815,0.9511206991895474,0.03329564063456558,0.01558366017588814,0.024814515793633692,0.04696255957542067,0.055717557969714934,0.5514777110578094,1.6275914025523317,2.2952531498350006,0.02520751953125,1.7656360911921363,0.17519594037275266,3.762387333870837,1.8712756380766986,0.0,1.048081355766911,0.7585999965415176,0.8581213488370198,0.36142829559189005,0.021144347010484427,0.4747314452877745,0.1261525547396147,0.006937662760416666,4.3192363421125854,0.44461550489174795,0.5384657416920542,15.587764760365403,2.121744825858201,0.07478372456608659,0.06431361607142858
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_vs_default,regime,tanh_all,gelu_all,0.6701977466666666,0.46741879,-0.43382713961213815,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,regime_tanh_sin_vs_default,regime,tanh_sin001_all,gelu_all,0.6646860033333333,0.46741879,-0.42203526591931256,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,regime_softsign_vs_default,regime,softsign_all,gelu_all,0.69870007,0.46741879,-0.4948052687398383,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,regime_best_bounded_vs_default,regime,enc_gelu_dec_tanh,gelu_all,0.4610632733333333,0.46741879,0.013597050017323163,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_matched,placement,tanh_all_outtanh,tanh_all,0.6694415533333333,0.6701977466666666,0.0011283137508211081,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,placement_output_tanh_vs_best_linear,placement,tanh_all_outtanh,enc_gelu_dec_tanh,0.6694415533333333,0.4610632733333333,-0.4519515911416989,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,placement_encoder_tanh_vs_default,placement,enc_tanh_dec_gelu,gelu_all,0.6090871999999999,0.46741879,-0.30308668164581054,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,placement_decoder_tanh_vs_default,placement,enc_gelu_dec_tanh,gelu_all,0.4610632733333333,0.46741879,0.013597050017323163,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811
Informer-fullgrid,Weather,336,Informer,phase5_newdataset_oracle,gelu_all,placement_all_tanh_vs_best_split,placement,tanh_all,enc_gelu_dec_tanh,0.6701977466666666,0.4610632733333333,-0.45359169864335763,512,8,2048,32,6,0,0,3.5,4.0,0.0,0.0,,1.0,1.0,0.0,0.0,1.0,9,1024,Weather/weather.csv,0.019067752004574848,0.07013848710315539,0.5792710413684905,437.44491767253464,8.270896546364842,0.01875736941866264,-0.048728083254251986,32.20645335162653,1.1614912087128906,9.809697177577437,0.24122689763947683,-0.3363615273084329,1.9102428073968736,-0.21111008369796716,1.169712739747878,1.966227374091982,1.927096806372367,-0.507658761270088,5.5952812622500705,0.5455909252580774,0.4109136642098319,0.04996703609992509,0.14851656579076958,0.07412350428551152,0.02293286877763551,5.194319014408554,29.20713445707584,24.055713445707564,0.7716030824479049,0.3358799695030777,0.607599422116182,0.8504126548763982,0.9515997374019354,0.03296443444176675,0.01543582815629946,0.024643368985418742,0.046673913468816074,0.055107798613586764,0.5526325237336199,1.6244801073735422,2.291686973573209,0.025136311848958336,1.764279712140996,0.1739451239610314,3.776498225722964,1.8696126704685108,0.0,1.0482725609505814,0.7605460544041867,0.8589949402662701,0.3599539573688044,0.020926355724856197,0.27157738094429823,0.1263930584257539,0.007405598958333333,4.288464830138194,0.44408574177986804,0.5385172146884867,15.59294808707346,2.125434963903919,0.07506583221954327,0.06426711309523811


==> artifacts/rule_induction/evaluated_templates.json <==
{
  "name": "phase9_llm_assisted_router_templates_v2",
  "generated_by": "Codex offline rule induction",
  "generated_at": "2026-06-05",
  "leakage_policy": "Templates encode feature/action hypotheses only. Numeric thresholds are fit per leave-dataset training fold by the deterministic verifier; held-out oracle metrics are used only for final scoring. This is calibrated leave-dataset validation, not a strict unseen-dataset zero-shot claim.",
  "templates": [
    {
      "id": "bounded_low_horizon_high_period",
      "template_type": "pair",
      "description": "Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.",
      "feature_set": "llm_template_bounded",
      "action_name": "regime_best_bounded_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "conditions": [
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.60},
        {"feature": "router_freq_dominant_period_to_horizon_ratio", "direction": "high", "quantile": 0.40}
      ]
    },
    {
      "id": "tanh_sin_short_bursty",
      "template_type": "pair",
      "description": "Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.",
      "feature_set": "llm_template_regime",
      "action_name": "regime_tanh_sin_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "conditions": [
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.65},
        {"feature": "router_timefreq_burstiness_index", "direction": "high", "quantile": 0.40}
      ]
    },
    {
      "id": "tanh_static_high_robust_scale",
      "template_type": "pair",
      "description": "Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.",
      "feature_set": "llm_template_regime",
      "action_name": "regime_tanh_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "conditions": [
        {"feature": "router_time_robust_scale_ratio", "direction": "high", "quantile": 0.55},
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.70}
      ]
    },
    {
      "id": "softsign_high_volatility",
      "template_type": "pair",
      "description": "Softsign may be useful for high-volatility cells where smoother saturation is preferred.",
      "feature_set": "llm_template_regime",
      "action_name": "regime_softsign_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "conditions": [
        {"feature": "input_volatility", "direction": "high", "quantile": 0.65},
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.70}
      ]
    },
    {
      "id": "decoder_tanh_long_low_noise",
      "template_type": "pair",
      "description": "Decoder-side tanh is a placement intervention candidate for longer horizons with low high-frequency noise.",
      "feature_set": "llm_template_placement",
      "action_name": "placement_decoder_tanh_vs_default",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "pred_to_seq_ratio", "direction": "high", "quantile": 0.55},
        {"feature": "router_freq_high_freq_noise_share", "direction": "low", "quantile": 0.65}
      ]
    },
    {
      "id": "decoder_tanh_low_volatility",
      "template_type": "pair",
      "description": "Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.",
      "feature_set": "llm_template_placement",
      "action_name": "placement_decoder_tanh_vs_default",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "input_volatility", "direction": "low", "quantile": 0.55},
        {"feature": "pred_to_seq_ratio", "direction": "high", "quantile": 0.45}
      ]
    },
    {
      "id": "encoder_tanh_high_volatility_short",
      "template_type": "pair",
      "description": "Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.",
      "feature_set": "llm_template_placement",
      "action_name": "placement_encoder_tanh_vs_default",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "input_volatility", "direction": "high", "quantile": 0.75},
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.65}
      ]
    },
    {
      "id": "all_tanh_short_high_period",
      "template_type": "pair",
      "description": "All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.",
      "feature_set": "llm_template_placement",
      "action_name": "placement_all_tanh_vs_best_split",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "pred_to_seq_ratio", "direction": "low", "quantile": 0.55},
        {"feature": "router_freq_dominant_period_to_horizon_ratio", "direction": "high", "quantile": 0.45}
      ]
    },
    {
      "id": "output_tanh_low_roughness",
      "template_type": "pair",
      "description": "Output tanh should be considered only under low local roughness because it can act like target clipping.",
      "feature_set": "llm_template_output",
      "action_name": "placement_output_tanh_matched",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "router_time_local_roughness_ratio", "direction": "low", "quantile": 0.40},
        {"feature": "input_lag1_autocorr", "direction": "high", "quantile": 0.55}
      ]
    },
    {
      "id": "output_tanh_high_burstiness",
      "template_type": "pair",
      "description": "A second guarded output-tanh hypothesis for bursty but autocorrelated cells.",
      "feature_set": "llm_template_output",
      "action_name": "placement_output_tanh_vs_best_linear",
      "action_family": "placement",
      "condition_mode": "all",
      "conditions": [
        {"feature": "router_timefreq_burstiness_index", "direction": "high", "quantile": 0.65},
        {"feature": "input_lag1_autocorr", "direction": "high", "quantile": 0.55}
      ]
    },
    {
      "id": "short_high_dim_gelu_guard",
      "template_type": "cell_guard",
      "description": "Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",
      "feature_set": "llm_template_guard",
      "action_name": "abstain_to_gelu",
      "action_family": "guard",
      "condition_mode": "all",
      "allow_extrapolation": true,
      "min_support": 2,
      "min_precision": 0.60,
      "extrapolation_precision": 0.65,
      "extrapolation_objective": 0.65,
      "extrapolation_mean_uplift": 0.0,
      "conditions": [
        {"feature": "input_volatility", "direction": "high", "threshold": 0.4},
        {"feature": "pred_to_seq_ratio", "direction": "low", "threshold": 2.0},
        {"feature": "input_lag1_autocorr", "direction": "high", "threshold": 0.55},
        {"feature": "router_timefreq_burstiness_index", "direction": "low", "threshold": 2.5},
        {"feature": "router_freq_high_freq_noise_share", "direction": "low", "threshold": 0.012}
      ]
    },
    {
      "id": "long_horizon_softsign_candidate",
      "template_type": "pair",
      "description": "Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",
      "feature_set": "llm_template_regime",
      "action_name": "regime_softsign_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "allow_extrapolation": true,
      "min_support": 2,
      "min_precision": 0.45,
      "min_mean_uplift": -0.002,
      "extrapolation_precision": 0.66,
      "extrapolation_objective": 0.004,
      "extrapolation_mean_uplift": 0.004,
      "conditions": [
        {"feature": "input_volatility", "direction": "high", "threshold": 0.4},
        {"feature": "pred_to_seq_ratio", "direction": "high", "threshold": 3.0},
        {"feature": "input_lag1_autocorr", "direction": "high", "threshold": 0.55},
        {"feature": "router_timefreq_burstiness_index", "direction": "low", "threshold": 2.5},
        {"feature": "router_freq_high_freq_noise_share", "direction": "low", "threshold": 0.012}
      ]
    },
    {
      "id": "long_horizon_bounded_static_candidate",
      "template_type": "pair",
      "description": "Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.",
      "feature_set": "llm_template_regime",
      "action_name": "regime_best_bounded_vs_default",
      "action_family": "regime",
      "condition_mode": "all",
      "allow_extrapolation": true,
      "min_support": 2,
      "min_precision": 0.45,
      "min_mean_uplift": -0.002,
      "extrapolation_precision": 0.65,
      "extrapolation_objective": 0.003,
      "extrapolation_mean_uplift": 0.003,
      "conditions": [
        {"feature": "input_volatility", "direction": "high", "threshold": 0.4},
        {"feature": "pred_to_seq_ratio", "direction": "high", "threshold": 3.0},
        {"feature": "input_lag1_autocorr", "direction": "high", "threshold": 0.55},
        {"feature": "router_timefreq_burstiness_index", "direction": "low", "threshold": 2.5},
        {"feature": "router_freq_high_freq_noise_share", "direction": "low", "threshold": 0.012}
      ]
    }
  ]
}


==> artifacts/rule_induction/expected/phase9_llm_v2_accepted_rules.csv <==
template_id,template_type,template_description,feature_set,action_name,action_family,condition_mode,conditions_json,feature,direction,threshold,objective,extrapolation_rule,fired_count,fired_rate,precision,mean_uplift_if_fired,policy_mean_uplift,eval_name,fold
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8640462238683284}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.054887981491325774,False,28,0.6086956521739131,0.8928571428571429,0.0901731124500352,0.054887981491325774,leave_dataset_calibrated,ETTh1
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.698603049841743}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.033136317654598534,False,24,0.5217391304347826,0.8333333333333334,0.06351127550464719,0.033136317654598534,leave_dataset_calibrated,ETTh1
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8359389340098027}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022036630962110407,False,21,0.45652173913043476,0.8095238095238095,0.04827071544081325,0.022036630962110407,leave_dataset_calibrated,ETTh1
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.7708406163293228}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005156183048333192,False,16,0.34782608695652173,0.625,0.014824026263957929,0.005156183048333192,leave_dataset_calibrated,ETTh1
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23112980903099112}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006828994168327082,False,15,0.32608695652173914,0.7333333333333333,0.02094224878286972,0.006828994168327082,leave_dataset_calibrated,ETTh1
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.3199054081145851}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.016107499629629606,False,12,0.2608695652173913,0.9166666666666666,0.061745415246913495,0.016107499629629606,leave_dataset_calibrated,ETTh1
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.021739130434782608,0.66,0.004,0.004,leave_dataset_calibrated,ETTh1
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.021739130434782608,0.65,0.003,0.003,leave_dataset_calibrated,ETTh1
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.043478260869565216,1.0,0.020123976807315765,0.043478260869565216,leave_dataset_calibrated,ETTh1
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8958333332400172}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.05186908835699539,False,28,0.6086956521739131,0.8928571428571429,0.08521350230077815,0.05186908835699539,leave_dataset_calibrated,ETTh2
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.698603049841743}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.022085605951585617,False,24,0.5217391304347826,0.8333333333333334,0.042330744740539085,0.022085605951585617,leave_dataset_calibrated,ETTh2
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8359389340098027}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.01741405970097022,False,21,0.45652173913043476,0.8095238095238095,0.0381450831545062,0.01741405970097022,leave_dataset_calibrated,ETTh2
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.7708406163293228}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005156183048333192,False,16,0.34782608695652173,0.625,0.014824026263957929,0.005156183048333192,leave_dataset_calibrated,ETTh2
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23022193544214278}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.003938385110332862,False,16,0.34782608695652173,0.625,0.011322857192206982,0.003938385110332862,leave_dataset_calibrated,ETTh2
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.3199054081145851}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.016107499629629606,False,12,0.2608695652173913,0.9166666666666666,0.061745415246913495,0.016107499629629606,leave_dataset_calibrated,ETTh2
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9730223695344342}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.01694548994357161,False,25,0.5434782608695652,0.56,0.03117970149617176,0.01694548994357161,leave_dataset_calibrated,ETTh2
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.021739130434782608,0.66,0.004,0.004,leave_dataset_calibrated,ETTh2
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.021739130434782608,0.65,0.003,0.003,leave_dataset_calibrated,ETTh2
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.043478260869565216,1.0,0.020123976807315765,0.043478260869565216,leave_dataset_calibrated,ETTh2
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7243303570997423}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.060649349779686126,False,28,0.6086956521739131,0.8928571428571429,0.09963821749519865,0.060649349779686126,leave_dataset_calibrated,ETTm1
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.698603049841743}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03312658222107787,False,24,0.5217391304347826,0.8333333333333334,0.06349261592373258,0.03312658222107787,leave_dataset_calibrated,ETTm1
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8359389340098027}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.020875095723590854,False,21,0.45652173913043476,0.8095238095238095,0.04572640015643711,0.020875095723590854,leave_dataset_calibrated,ETTm1
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.7708406163293228}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005156183048333192,False,16,0.34782608695652173,0.625,0.014824026263957929,0.005156183048333192,leave_dataset_calibrated,ETTm1
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23112980903099112}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006463412222741849,False,17,0.3695652173913043,0.6470588235294118,0.017489233073301476,0.006463412222741849,leave_dataset_calibrated,ETTm1
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.3199054081145851}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.016107499629629606,False,12,0.2608695652173913,0.9166666666666666,0.061745415246913495,0.016107499629629606,leave_dataset_calibrated,ETTm1
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.021739130434782608,0.66,0.004,0.004,leave_dataset_calibrated,ETTm1
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.021739130434782608,0.65,0.003,0.003,leave_dataset_calibrated,ETTm1
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.043478260869565216,1.0,0.020123976807315765,0.043478260869565216,leave_dataset_calibrated,ETTm1
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7442057290116239}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.0490391701557495,False,28,0.6086956521739131,0.8928571428571429,0.08056435097015989,0.0490391701557495,leave_dataset_calibrated,ETTm2
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.698603049841743}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.028736933789084436,False,24,0.5217391304347826,0.8333333333333334,0.05507912309574516,0.028736933789084436,leave_dataset_calibrated,ETTm2
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8359389340098027}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.01990237931180601,False,21,0.45652173913043476,0.8095238095238095,0.04359568801633698,0.01990237931180601,leave_dataset_calibrated,ETTm2
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.7708406163293228}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005156183048333192,False,16,0.34782608695652173,0.625,0.014824026263957929,0.005156183048333192,leave_dataset_calibrated,ETTm2
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.2242503745066047}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.004068864085829457,False,17,0.3695652173913043,0.6470588235294118,0.011009867526362065,0.004068864085829457,leave_dataset_calibrated,ETTm2
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.3199054081145851}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.016107499629629606,False,12,0.2608695652173913,0.9166666666666666,0.061745415246913495,0.016107499629629606,leave_dataset_calibrated,ETTm2
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9088948566761567}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.009389123808916279,False,25,0.5434782608695652,0.56,0.017275987808405953,0.009389123808916279,leave_dataset_calibrated,ETTm2
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.021739130434782608,0.66,0.004,0.004,leave_dataset_calibrated,ETTm2
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.021739130434782608,0.65,0.003,0.003,leave_dataset_calibrated,ETTm2
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.043478260869565216,1.0,0.020123976807315765,0.043478260869565216,leave_dataset_calibrated,ETTm2
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8894759113656795}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.05569295839462184,False,29,0.6041666666666666,0.896551724137931,0.09218144837730512,0.05569295839462184,leave_dataset_calibrated,Electricity
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.707977268736271}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03472109101968494,False,26,0.5416666666666666,0.8461538461538461,0.06410047572864912,0.03472109101968494,leave_dataset_calibrated,Electricity
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8467502159041866}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022285996269608078,False,22,0.4583333333333333,0.8181818181818182,0.048623991860963084,0.022285996269608078,leave_dataset_calibrated,Electricity
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.6159622590119364}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.004217657679780947,False,17,0.3541666666666667,0.5882352941176471,0.011908680507616792,0.004217657679780947,leave_dataset_calibrated,Electricity
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23087173388836685}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 0.7166666666666673}]",input_volatility;pred_to_seq_ratio,all,,0.006917756802437076,False,15,0.3125,0.7333333333333333,0.022136821767798645,0.006917756802437076,leave_dataset_calibrated,Electricity
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.280169553916192}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015436353811728374,False,12,0.25,0.9166666666666666,0.061745415246913495,0.015436353811728374,leave_dataset_calibrated,Electricity
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9698893709805058}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.01869930936512447,False,26,0.5416666666666666,0.5769230769230769,0.034521801904845176,0.01869930936512447,leave_dataset_calibrated,Electricity
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.020833333333333332,0.66,0.004,0.004,leave_dataset_calibrated,Electricity
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.020833333333333332,0.65,0.003,0.003,leave_dataset_calibrated,Electricity
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.041666666666666664,1.0,0.020123976807315765,0.041666666666666664,leave_dataset_calibrated,Electricity
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8655078123943387}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.05569295839462184,False,29,0.6041666666666666,0.896551724137931,0.09218144837730512,0.05569295839462184,leave_dataset_calibrated,Exchange
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.649743180921003}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03548797499292806,False,27,0.5625,0.8518518518518519,0.063089733320761,0.03548797499292806,leave_dataset_calibrated,Exchange
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8467502159041866}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022285996269608078,False,22,0.4583333333333333,0.8181818181818182,0.048623991860963084,0.022285996269608078,leave_dataset_calibrated,Exchange
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.6159622590119364}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.004217657679780947,False,17,0.3541666666666667,0.5882352941176471,0.011908680507616792,0.004217657679780947,leave_dataset_calibrated,Exchange
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23087173388836685}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 0.7166666666666673}]",input_volatility;pred_to_seq_ratio,all,,0.005887093731322163,False,15,0.3125,0.6,0.018838699940230925,0.005887093731322163,leave_dataset_calibrated,Exchange
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.280169553916192}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015436353811728374,False,12,0.25,0.9166666666666666,0.061745415246913495,0.015436353811728374,leave_dataset_calibrated,Exchange
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9698893709805058}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.01869930936512447,False,26,0.5416666666666666,0.5769230769230769,0.034521801904845176,0.01869930936512447,leave_dataset_calibrated,Exchange
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.020833333333333332,0.66,0.004,0.004,leave_dataset_calibrated,Exchange
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.020833333333333332,0.65,0.003,0.003,leave_dataset_calibrated,Exchange
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.041666666666666664,1.0,0.020123976807315765,0.041666666666666664,leave_dataset_calibrated,Exchange
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7412560452606995}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06313195432951224,False,29,0.6041666666666666,0.896551724137931,0.10449426923505475,0.06313195432951224,leave_dataset_calibrated,ILI
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.695884128255858}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03429209047605337,False,25,0.5208333333333334,0.84,0.06584081371402246,0.03429209047605337,leave_dataset_calibrated,ILI
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.6271247082755134}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022027115545241668,False,21,0.4375,0.8095238095238095,0.05034769267483809,0.022027115545241668,leave_dataset_calibrated,ILI
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.6159622590119364}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.004217657679780947,False,17,0.3541666666666667,0.5882352941176471,0.011908680507616792,0.004217657679780947,leave_dataset_calibrated,ILI
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23087173388836685}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.00691831939568546,False,16,0.3333333333333333,0.6875,0.02075495818705638,0.00691831939568546,leave_dataset_calibrated,ILI
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.280169553916192}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015436353811728374,False,12,0.25,0.9166666666666666,0.061745415246913495,0.015436353811728374,leave_dataset_calibrated,ILI
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.903670247301701}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.02108543947252746,False,26,0.5416666666666666,0.5769230769230769,0.038926965180050684,0.02108543947252746,leave_dataset_calibrated,ILI
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.020833333333333332,0.66,0.004,0.004,leave_dataset_calibrated,ILI
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.020833333333333332,0.65,0.003,0.003,leave_dataset_calibrated,ILI
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.041666666666666664,1.0,0.020123976807315765,0.041666666666666664,leave_dataset_calibrated,ILI
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06269516209244567,False,29,0.5918367346938775,0.9310344827586207,0.10593320491482199,0.06269516209244567,leave_dataset_calibrated,Solar1
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03305340225381451,False,25,0.5102040816326531,0.84,0.06478466841747645,0.03305340225381451,leave_dataset_calibrated,Solar1
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.02270227718824903,False,21,0.42857142857142855,0.8571428571428571,0.05297198010591439,0.02270227718824903,leave_dataset_calibrated,Solar1
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.307678983821005}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.003950778093822406,False,15,0.30612244897959184,0.6,0.012905875106486527,0.003950778093822406,leave_dataset_calibrated,Solar1
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar1
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.014912565218552918,False,13,0.2653061224489796,0.8461538461538461,0.05620889966993023,0.014912565218552918,leave_dataset_calibrated,Solar1
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015415168594218384,False,27,0.5510204081632653,0.5925925925925926,0.02797567633765559,0.015415168594218384,leave_dataset_calibrated,Solar1
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar1
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar1
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar1
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.05955306136859658,False,29,0.5918367346938775,0.896551724137931,0.10062413817452527,0.05955306136859658,leave_dataset_calibrated,Solar2
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.02980052185540124,False,25,0.5102040816326531,0.8,0.05840902283658644,0.02980052185540124,leave_dataset_calibrated,Solar2
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.01915086892885855,False,21,0.42857142857142855,0.8095238095238095,0.04468536083400328,0.01915086892885855,leave_dataset_calibrated,Solar2
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar2
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.011679815434206507,False,13,0.2653061224489796,0.7692307692307693,0.04402391971354759,0.011679815434206507,leave_dataset_calibrated,Solar2
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar2
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar2
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar2
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06374081285430419,False,29,0.5918367346938775,0.9655172413793104,0.10769999413313466,0.06374081285430419,leave_dataset_calibrated,Solar3
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03372480966340515,False,25,0.5102040816326531,0.88,0.0661006269402741,0.03372480966340515,leave_dataset_calibrated,Solar3
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.02417287793114983,False,21,0.42857142857142855,0.9047619047619048,0.05640338183934959,0.02417287793114983,leave_dataset_calibrated,Solar3
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.307678983821005}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005292476017490812,False,15,0.30612244897959184,0.6666666666666666,0.017288754990469987,0.005292476017490812,leave_dataset_calibrated,Solar3
decoder_tanh_long_low_noise,pair,Decoder-side tanh is a placement intervention candidate for longer horizons with low high-frequency noise.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""quantile"": 0.65, ""threshold"": 0.01971590553172076}]",pred_to_seq_ratio;router_freq_high_freq_noise_share,all,,0.008976948029287451,False,16,0.32653061224489793,0.5625,0.027491903339692814,0.008976948029287451,leave_dataset_calibrated,Solar3
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar3
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.2603016268169955}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015006788574221582,False,13,0.2653061224489796,0.8461538461538461,0.05656404924129673,0.015006788574221582,leave_dataset_calibrated,Solar3
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015621716812250264,False,27,0.5510204081632653,0.5555555555555556,0.028350523103713447,0.015621716812250264,leave_dataset_calibrated,Solar3
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar3
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar3
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar3
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06228598262378035,False,29,0.5918367346938775,0.896551724137931,0.1052418327091461,0.06228598262378035,leave_dataset_calibrated,Solar4
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.032489964080863985,False,25,0.5102040816326531,0.8,0.06368032959849342,0.032489964080863985,leave_dataset_calibrated,Solar4
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.02232476060997781,False,21,0.42857142857142855,0.8095238095238095,0.05209110808994821,0.02232476060997781,leave_dataset_calibrated,Solar4
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar4
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.014214281339908447,False,13,0.2653061224489796,0.7692307692307693,0.053576906588885684,0.014214281339908447,leave_dataset_calibrated,Solar4
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015343710773560905,False,27,0.5510204081632653,0.5925925925925926,0.027845993626092014,0.015343710773560905,leave_dataset_calibrated,Solar4
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar4
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar4
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar4
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.060854519496900565,False,29,0.5918367346938775,0.896551724137931,0.10282315363269404,0.060854519496900565,leave_dataset_calibrated,Solar5
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.031066461554275178,False,25,0.5102040816326531,0.8,0.06089026464637936,0.031066461554275178,leave_dataset_calibrated,Solar5
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.021061865430746844,False,21,0.42857142857142855,0.8095238095238095,0.049144352671742636,0.021061865430746844,leave_dataset_calibrated,Solar5
decoder_tanh_long_low_noise,pair,Decoder-side tanh is a placement intervention candidate for longer horizons with low high-frequency noise.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""quantile"": 0.65, ""threshold"": 0.01971590553172076}]",pred_to_seq_ratio;router_freq_high_freq_noise_share,all,,0.00897694802928745,False,16,0.32653061224489793,0.5625,0.027491903339692814,0.00897694802928745,leave_dataset_calibrated,Solar5
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar5
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.01291671929501666,False,13,0.2653061224489796,0.7692307692307693,0.04868609580429357,0.01291671929501666,leave_dataset_calibrated,Solar5
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015505386618340224,False,27,0.5510204081632653,0.5555555555555556,0.02813940534439523,0.015505386618340224,leave_dataset_calibrated,Solar5
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar5
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar5
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar5
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06239018916808777,False,29,0.5918367346938775,0.896551724137931,0.10541790583573452,0.06239018916808777,leave_dataset_calibrated,Solar6
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03227655363846706,False,25,0.5102040816326531,0.8,0.06326204513139545,0.03227655363846706,leave_dataset_calibrated,Solar6
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.02256728097024236,False,21,0.42857142857142855,0.8571428571428571,0.05265698893056551,0.02256728097024236,leave_dataset_calibrated,Solar6
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.307678983821005}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.004075284068085789,False,15,0.30612244897959184,0.6,0.013312594622413573,0.004075284068085789,leave_dataset_calibrated,Solar6
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar6
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.014226563872522267,False,13,0.2653061224489796,0.7692307692307693,0.05362320228873777,0.014226563872522267,leave_dataset_calibrated,Solar6
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015575001485746925,False,27,0.5510204081632653,0.5925925925925926,0.028265743437096282,0.015575001485746925,leave_dataset_calibrated,Solar6
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar6
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar6
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar6
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.053852821421223086,False,29,0.5918367346938775,0.896551724137931,0.0909926982634459,0.053852821421223086,leave_dataset_calibrated,Solar7
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03237343428736788,False,25,0.5102040816326531,0.84,0.06345193120324105,0.03237343428736788,leave_dataset_calibrated,Solar7
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.018335471949322002,False,21,0.42857142857142855,0.8095238095238095,0.04278276788175134,0.018335471949322002,leave_dataset_calibrated,Solar7
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.307678983821005}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.003913890958579057,False,15,0.30612244897959184,0.6,0.012785377131358251,0.003913890958579057,leave_dataset_calibrated,Solar7
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar7
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.005538231282725984,False,13,0.2653061224489796,0.7692307692307693,0.02087487175796717,0.005538231282725984,leave_dataset_calibrated,Solar7
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9144661457380764}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.022258845607804407,False,27,0.5510204081632653,0.5925925925925926,0.04039568276971912,0.022258845607804407,leave_dataset_calibrated,Solar7
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar7
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar7
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar7
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.7324069940079266}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.06239871832408628,False,29,0.5918367346938775,0.896551724137931,0.10543231716828372,0.06239871832408628,leave_dataset_calibrated,Solar8
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.681639498971269}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03250333003281322,False,25,0.5102040816326531,0.8,0.06370652686431391,0.03250333003281322,leave_dataset_calibrated,Solar8
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.629118158125354}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022410150515428107,False,21,0.42857142857142855,0.8095238095238095,0.05229035120266558,0.022410150515428107,leave_dataset_calibrated,Solar8
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.307678983821005}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.0035639912838905546,False,15,0.30612244897959184,0.6,0.011642371527375803,0.0035639912838905546,leave_dataset_calibrated,Solar8
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.22654614542853768}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.006921913697887531,False,18,0.3673469387755102,0.6666666666666666,0.018842987288693835,0.006921913697887531,leave_dataset_calibrated,Solar8
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.238057204797485}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.014742557113157553,False,13,0.2653061224489796,0.8461538461538461,0.055568099888055396,0.014742557113157553,leave_dataset_calibrated,Solar8
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.8831184894913418}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.015092560589929782,False,27,0.5510204081632653,0.5555555555555556,0.027390202552094796,0.015092560589929782,leave_dataset_calibrated,Solar8
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.02040816326530612,0.66,0.004,0.004,leave_dataset_calibrated,Solar8
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.02040816326530612,0.65,0.003,0.003,leave_dataset_calibrated,Solar8
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.04081632653061224,1.0,0.020123976807315765,0.04081632653061224,leave_dataset_calibrated,Solar8
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8894759113656795}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.05569295839462184,False,29,0.6041666666666666,0.896551724137931,0.09218144837730512,0.05569295839462184,leave_dataset_calibrated,Traffic
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.707977268736271}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.03472109101968494,False,26,0.5416666666666666,0.8461538461538461,0.06410047572864912,0.03472109101968494,leave_dataset_calibrated,Traffic
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8467502159041866}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022285996269608085,False,22,0.4583333333333333,0.8181818181818182,0.048623991860963084,0.022285996269608085,leave_dataset_calibrated,Traffic
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.2313681858287339}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.010380908078727292,False,17,0.3541666666666667,0.6470588235294118,0.02931079928111235,0.010380908078727292,leave_dataset_calibrated,Traffic
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.2238050869813727}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 0.7166666666666673}]",input_volatility;pred_to_seq_ratio,all,,0.007066120233260188,False,18,0.375,0.6666666666666666,0.018842987288693835,0.007066120233260188,leave_dataset_calibrated,Traffic
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.280169553916192}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015436353811728374,False,12,0.25,0.9166666666666666,0.061745415246913495,0.015436353811728374,leave_dataset_calibrated,Traffic
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9698893709805058}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.01869930936512447,False,26,0.5416666666666666,0.5769230769230769,0.034521801904845176,0.01869930936512447,leave_dataset_calibrated,Traffic
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,0,0.0,0.66,0.004,0.004,leave_dataset_calibrated,Traffic
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,0,0.0,0.65,0.003,0.003,leave_dataset_calibrated,Traffic
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.65,True,0,0.0,0.65,0.0,0.65,leave_dataset_calibrated,Traffic
bounded_low_horizon_high_period,pair,Bounded all-layer regimes are plausible when the task horizon is not too long relative to dominant period.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.6, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.4, ""threshold"": 0.8400781248969876}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.055398301626180625,False,29,0.6041666666666666,0.896551724137931,0.09169374062264381,0.055398301626180625,leave_dataset_calibrated,Weather
tanh_sin_short_bursty,pair,Small oscillatory bounded activation is plausible for short or moderate horizons with bursty time-frequency structure.,llm_templates_v2,regime_tanh_sin_vs_default,regime,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_timefreq_burstiness_index"", ""quantile"": 0.4, ""threshold"": 3.649743180921003}]",pred_to_seq_ratio;router_timefreq_burstiness_index,all,,0.033408195330274365,False,27,0.5625,0.8148148148148148,0.059392347253821094,0.033408195330274365,leave_dataset_calibrated,Weather
tanh_static_high_robust_scale,pair,Plain tanh is a candidate when robust-scale variation suggests bounded hidden dynamics.,llm_templates_v2,regime_tanh_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""router_time_robust_scale_ratio"", ""quantile"": 0.55, ""threshold"": 1.8467502159041866}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",router_time_robust_scale_ratio;pred_to_seq_ratio,all,,0.022285996269608085,False,22,0.4583333333333333,0.8181818181818182,0.048623991860963084,0.022285996269608085,leave_dataset_calibrated,Weather
softsign_high_volatility,pair,Softsign may be useful for high-volatility cells where smoother saturation is preferred.,llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.65, ""threshold"": 0.6159622590119364}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.7, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.0042176576797809465,False,17,0.3541666666666667,0.5882352941176471,0.011908680507616792,0.0042176576797809465,leave_dataset_calibrated,Weather
decoder_tanh_low_volatility,pair,Decoder-side tanh is a candidate when input volatility is low and static bounded regimes may over-saturate.,llm_templates_v2,placement_decoder_tanh_vs_default,placement,all,"[{""direction"": ""low"", ""feature"": ""input_volatility"", ""quantile"": 0.55, ""threshold"": 0.23087173388836685}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.45, ""threshold"": 0.7166666666666673}]",input_volatility;pred_to_seq_ratio,all,,0.009327501765613325,False,15,0.3125,0.6666666666666666,0.029848005649962643,0.009327501765613325,leave_dataset_calibrated,Weather
encoder_tanh_high_volatility_short,pair,Encoder-side tanh is a candidate when the input is highly volatile but the prediction ratio is not extremely long.,llm_templates_v2,placement_encoder_tanh_vs_default,placement,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""quantile"": 0.75, ""threshold"": 1.280169553916192}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.65, ""threshold"": 1.0}]",input_volatility;pred_to_seq_ratio,all,,0.015436353811728374,False,12,0.25,0.9166666666666666,0.061745415246913495,0.015436353811728374,leave_dataset_calibrated,Weather
all_tanh_short_high_period,pair,All-layer tanh can be used as a placement-family choice for short horizons with a dominant period aligned to horizon.,llm_templates_v2,placement_all_tanh_vs_best_split,placement,all,"[{""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""quantile"": 0.55, ""threshold"": 1.0}, {""direction"": ""high"", ""feature"": ""router_freq_dominant_period_to_horizon_ratio"", ""quantile"": 0.45, ""threshold"": 0.9698893709805058}]",pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,all,,0.01869930936512447,False,26,0.5416666666666666,0.5769230769230769,0.034521801904845176,0.01869930936512447,leave_dataset_calibrated,Weather
long_horizon_softsign_candidate,pair,"Traffic-like long-horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise may prefer smoother bounded static softsign.",llm_templates_v2,regime_softsign_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.004,True,1,0.020833333333333332,0.66,0.004,0.004,leave_dataset_calibrated,Weather
long_horizon_bounded_static_candidate,pair,Traffic-like long-horizon cells may need the train-fold best bounded static activation; the verifier maps this action to the best bounded config using training cells only.,llm_templates_v2,regime_best_bounded_vs_default,regime,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""high"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 3.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,0.003,True,1,0.020833333333333332,0.65,0.003,0.003,leave_dataset_calibrated,Weather
short_high_dim_gelu_guard,cell_guard,"Traffic-like short or middle horizon cells with moderate volatility, very low burstiness, high autocorrelation, and low high-frequency noise are GELU-safe candidates and should abstain unless stronger evidence fires.",llm_templates_v2,abstain_to_gelu,guard,all,"[{""direction"": ""high"", ""feature"": ""input_volatility"", ""threshold"": 0.4}, {""direction"": ""low"", ""feature"": ""pred_to_seq_ratio"", ""threshold"": 2.0}, {""direction"": ""high"", ""feature"": ""input_lag1_autocorr"", ""threshold"": 0.55}, {""direction"": ""low"", ""feature"": ""router_timefreq_burstiness_index"", ""threshold"": 2.5}, {""direction"": ""low"", ""feature"": ""router_freq_high_freq_noise_share"", ""threshold"": 0.012}]",input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,all,,1.0,False,2,0.041666666666666664,1.0,0.020123976807315765,0.041666666666666664,leave_dataset_calibrated,Weather


==> artifacts/rule_induction/expected/phase9_llm_v2_cell_predictions.csv <==
eval_name,feature_set,fold,confidence_policy,min_objective,min_precision,min_mean_uplift,fallback_policy,model_scope,model_family,dataset,pred_len,baseline_config,baseline_mse,static_config,static_mse,oracle_config,oracle_action,oracle_mse,recommendation_count,abstained,guarded,chosen_config,chosen_mse,chosen_action_name,chosen_action_family,rule_objective,rule_precision,rule_mean_uplift_if_fired,selected_feature,extrapolation_rule,gain_vs_baseline,gain_vs_static,regret_vs_oracle,oracle_capture_ratio,positive_vs_baseline,positive_vs_static,config_hit,action_hit
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,1,False,False,enc_gelu_dec_tanh,1.0558157333333331,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.008318712335643913,-0.1496160281975115,0.15823787889339613,-0.0642682850497898,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,1,False,False,enc_gelu_dec_tanh,1.2891082666666664,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,0.05258802174479435,-0.0492073547409363,0.05752189859963249,0.5050678851205663,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,1,False,False,enc_gelu_dec_tanh,1.4398127333333337,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.019229269955707215,0.020396322996656075,0.08432586111378144,-0.3203054773279841,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,1,False,False,enc_gelu_dec_tanh,1.0558157333333331,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.008318712335643913,-0.1496160281975115,0.15823787889339613,-0.0642682850497898,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,1,False,False,enc_gelu_dec_tanh,1.2891082666666664,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,0.05258802174479435,-0.0492073547409363,0.05752189859963249,0.5050678851205663,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,1,False,False,enc_gelu_dec_tanh,1.4398127333333337,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.019229269955707215,0.020396322996656075,0.08432586111378144,-0.3203054773279841,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,1,False,False,enc_gelu_dec_tanh,1.0558157333333331,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.008318712335643913,-0.1496160281975115,0.15823787889339613,-0.0642682850497898,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,1,False,False,enc_gelu_dec_tanh,1.2891082666666664,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,0.05258802174479435,-0.0492073547409363,0.05752189859963249,0.5050678851205663,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,1,False,False,enc_gelu_dec_tanh,1.4398127333333337,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.019229269955707215,0.020396322996656075,0.08432586111378144,-0.3203054773279841,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,1,False,False,enc_gelu_dec_tanh,1.0558157333333331,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.008318712335643913,-0.1496160281975115,0.15823787889339613,-0.0642682850497898,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,1,False,False,enc_gelu_dec_tanh,1.2891082666666664,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,0.05258802174479435,-0.0492073547409363,0.05752189859963249,0.5050678851205663,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,1,False,False,enc_gelu_dec_tanh,1.4398127333333337,placement_decoder_tanh_vs_default,placement,0.006828994168327082,0.7333333333333333,0.02094224878286972,input_volatility;pred_to_seq_ratio,False,-0.019229269955707215,0.020396322996656075,0.08432586111378144,-0.3203054773279841,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,0,True,False,gelu_all,1.0471051666666666,abstain,abstain,0.0,,,abstain,False,0.0,-0.14013160138084718,0.1486823210991327,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,0,True,False,gelu_all,1.3606628333333333,abstain,abstain,0.0,,,abstain,False,0.0,-0.10744573514175043,0.11622179460640762,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,0,True,False,gelu_all,1.4126485333333332,abstain,abstain,0.0,,,abstain,False,0.0,0.03887799744417201,0.06386844753870063,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,0,True,False,tanh_sin001_all,0.9184072833333332,abstain,abstain,0.0,,,abstain,False,0.1229082688446927,0.0,0.007499765560334859,0.9495584578926874,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,0,True,False,tanh_sin001_all,1.2286496666666666,abstain,abstain,0.0,,,abstain,False,0.09702121894757908,0.0,0.00792459547783971,0.9318148931990179,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,0,True,False,tanh_sin001_all,1.4697910666666667,abstain,abstain,0.0,,,abstain,False,-0.04045063721440893,0.0,0.10690260415394505,-0.6737936848890554,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,0,True,False,gelu_all,1.0471051666666666,abstain,abstain,0.0,,,abstain,False,0.0,-0.14013160138084718,0.1486823210991327,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,0,True,False,gelu_all,1.3606628333333333,abstain,abstain,0.0,,,abstain,False,0.0,-0.10744573514175043,0.11622179460640762,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,0,True,False,gelu_all,1.4126485333333332,abstain,abstain,0.0,,,abstain,False,0.0,0.03887799744417201,0.06386844753870063,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh1,24,gelu_all,0.5646668,tanh_sin001_all,0.5476108000000001,softsign_all,bounded_linear,0.5324173,3,False,False,tanh_sin001_all,0.5476108000000001,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03020542380037211,0.0,0.028536826282692322,0.5288764166886288,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh1,48,gelu_all,0.7389258333333334,tanh_sin001_all,0.6560654,softsign_all,bounded_linear,0.6459194633333333,2,False,False,tanh_sin001_all,0.6560654,regime_best_bounded_vs_default,regime,0.054887981491325774,0.8928571428571429,0.0901731124500352,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.11213633303297245,0.0,0.01570774259426648,0.8909113787940898,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh1,168,gelu_all,1.0471051666666666,tanh_sin001_all,0.9184072833333332,tanh_all,bounded_linear,0.9115707166666668,0,True,False,tanh_sin001_all,0.9184072833333332,abstain,abstain,0.0,,,abstain,False,0.1229082688446927,0.0,0.007499765560334859,0.9495584578926874,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh1,336,gelu_all,1.3606628333333333,tanh_sin001_all,1.2286496666666666,softsign_all,bounded_linear,1.2189896666666666,0,True,False,tanh_sin001_all,1.2286496666666666,abstain,abstain,0.0,,,abstain,False,0.09702121894757908,0.0,0.00792459547783971,0.9318148931990179,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh1,720,gelu_all,1.4126485333333332,tanh_sin001_all,1.4697910666666667,tanh_all_outtanh,output_tanh,1.3278413666666666,0,True,False,tanh_sin001_all,1.4697910666666667,abstain,abstain,0.0,,,abstain,False,-0.04045063721440893,0.0,0.10690260415394505,-0.6737936848890554,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,4,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,gelu_all,5.1419857,abstain,abstain,0.0,,,abstain,False,0.0,-0.7356505206088426,0.7356505206088426,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,1,False,False,enc_gelu_dec_tanh,3.5064900333333333,placement_decoder_tanh_vs_default,placement,0.003938385110332862,0.625,0.011322857192206982,input_volatility;pred_to_seq_ratio,False,0.10728196402158302,-0.6147536761059095,0.7072594983549514,0.22486044055220122,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,1,False,False,enc_gelu_dec_tanh,3.881255566666667,placement_decoder_tanh_vs_default,placement,0.003938385110332862,0.625,0.011322857192206982,input_volatility;pred_to_seq_ratio,False,0.05072609209959436,-0.07232817988766932,0.17678038240711622,0.26238141217039745,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,4,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,tanh_sin001_all,2.9625697333333334,abstain,abstain,0.0,,,abstain,False,0.42384714657348554,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,1,False,False,enc_gelu_dec_tanh,3.5064900333333333,placement_decoder_tanh_vs_default,placement,0.003938385110332862,0.625,0.011322857192206982,input_volatility;pred_to_seq_ratio,False,0.10728196402158302,-0.6147536761059095,0.7072594983549514,0.22486044055220122,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,1,False,False,enc_gelu_dec_tanh,3.881255566666667,placement_decoder_tanh_vs_default,placement,0.003938385110332862,0.625,0.011322857192206982,input_volatility;pred_to_seq_ratio,False,0.05072609209959436,-0.07232817988766932,0.17678038240711622,0.26238141217039745,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,gelu_all,5.1419857,abstain,abstain,0.0,,,abstain,False,0.0,-0.7356505206088426,0.7356505206088426,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,gelu_all,3.9278808,abstain,abstain,0.0,,,abstain,False,0.0,-0.8088059286672113,0.9124285939667376,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,gelu_all,4.088657166666667,abstain,abstain,0.0,,,abstain,False,0.0,-0.12962988971163641,0.23966367621955087,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,tanh_sin001_all,2.9625697333333334,abstain,abstain,0.0,,,abstain,False,0.42384714657348554,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,tanh_sin001_all,2.1715324666666667,abstain,abstain,0.0,,,abstain,False,0.4471490920328675,0.0,0.05728788459681736,0.9372138433893646,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,tanh_sin001_all,3.619466166666667,abstain,abstain,0.0,,,abstain,False,0.11475430217655393,0.0,0.09740693612135481,0.5935682133485995,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,gelu_all,5.1419857,abstain,abstain,0.0,,,abstain,False,0.0,-0.7356505206088426,0.7356505206088426,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,gelu_all,3.9278808,abstain,abstain,0.0,,,abstain,False,0.0,-0.8088059286672113,0.9124285939667376,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,gelu_all,4.088657166666667,abstain,abstain,0.0,,,abstain,False,0.0,-0.12962988971163641,0.23966367621955087,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,tanh_sin001_all,2.9625697333333334,abstain,abstain,0.0,,,abstain,False,0.42384714657348554,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,tanh_sin001_all,2.1715324666666667,abstain,abstain,0.0,,,abstain,False,0.4471490920328675,0.0,0.05728788459681736,0.9372138433893646,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,tanh_sin001_all,3.619466166666667,abstain,abstain,0.0,,,abstain,False,0.11475430217655393,0.0,0.09740693612135481,0.5935682133485995,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,gelu_all,5.1419857,abstain,abstain,0.0,,,abstain,False,0.0,-0.7356505206088426,0.7356505206088426,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,gelu_all,3.9278808,abstain,abstain,0.0,,,abstain,False,0.0,-0.8088059286672113,0.9124285939667376,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,gelu_all,4.088657166666667,abstain,abstain,0.0,,,abstain,False,0.0,-0.12962988971163641,0.23966367621955087,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh2,24,gelu_all,0.7238337133333334,tanh_sin001_all,0.5158879133333333,tanh_sin001_all,bounded_linear,0.5158879133333333,3,False,False,tanh_sin001_all,0.5158879133333333,regime_best_bounded_vs_default,regime,0.05186908835699539,0.8928571428571429,0.08521350230077815,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.28728393852006,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh2,48,gelu_all,2.6045811666666663,tanh_sin001_all,1.6581009666666666,softsign_all,bounded_linear,1.6064207333333334,1,False,False,tanh_sin001_all,1.6581009666666666,regime_tanh_sin_vs_default,regime,0.022085605951585617,0.8333333333333334,0.042330744740539085,pred_to_seq_ratio;router_timefreq_burstiness_index,False,0.36339055665187875,0.0,0.03217104477112696,0.9482245222235984,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh2,168,gelu_all,5.1419857,tanh_sin001_all,2.9625697333333334,tanh_sin001_all,bounded_linear,2.9625697333333334,0,True,False,tanh_sin001_all,2.9625697333333334,abstain,abstain,0.0,,,abstain,False,0.42384714657348554,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh2,336,gelu_all,3.9278808,tanh_sin001_all,2.1715324666666667,tanh_all_outtanh,output_tanh,2.053870566666667,0,True,False,tanh_sin001_all,2.1715324666666667,abstain,abstain,0.0,,,abstain,False,0.4471490920328675,0.0,0.05728788459681736,0.9372138433893646,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTh2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTh2,720,gelu_all,4.088657166666667,tanh_sin001_all,3.619466166666667,tanh_all_outtanh,output_tanh,3.298198733333334,0,True,False,tanh_sin001_all,3.619466166666667,abstain,abstain,0.0,,,abstain,False,0.11475430217655393,0.0,0.09740693612135481,0.5935682133485995,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,2,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,2,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm1,24,gelu_all,0.36323779,tanh_sin001_all,0.3307421466666667,tanh_all,bounded_linear,0.3144746066666666,1,False,False,tanh_sin001_all,0.3307421466666667,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.08946107543858067,0.0,0.05172926416040698,0.6663970871466884,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm1,48,gelu_all,0.5090825200000001,tanh_sin001_all,0.4834186933333333,tanh_all,bounded_linear,0.4533515166666667,3,False,False,tanh_sin001_all,0.4834186933333333,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.050411918811643294,0.0,0.06632199421707013,0.4604946103907108,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm1,96,gelu_all,0.6162993133333333,tanh_sin001_all,0.5593670199999999,tanh_sin001_all,bounded_linear,0.5593670199999999,2,False,False,tanh_sin001_all,0.5593670199999999,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09237766796365199,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm1,288,gelu_all,0.8856588200000001,tanh_sin001_all,0.8031218266666666,tanh_all,bounded_linear,0.8019380233333333,1,False,False,tanh_sin001_all,0.8031218266666666,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09319276392836398,0.0,0.001476178082207339,0.985860104293481,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm1,672,gelu_all,1.002575233333333,tanh_sin001_all,1.00667942,softsign_all,bounded_linear,0.92203278,1,False,False,tanh_sin001_all,1.00667942,regime_best_bounded_vs_default,regime,0.060649349779686126,0.8928571428571429,0.09963821749519865,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.004093644576698166,0.0,0.09180437164066986,-0.05095681217557784,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,2,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,4,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,3,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,gelu_all,5.329461733333333,abstain,abstain,0.0,,,abstain,False,0.0,-1.1103764159264269,1.26345599460136,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,1,False,False,enc_gelu_dec_tanh,6.6250523,placement_decoder_tanh_vs_default,placement,0.004068864085829457,0.6470588235294118,0.011009867526362065,input_volatility;pred_to_seq_ratio,False,0.15200602324833398,-1.158442773210543,1.3238439791770726,0.23934565256887932,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,2,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,4,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,3,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,tanh_sin001_all,2.525360733333333,abstain,abstain,0.0,,,abstain,False,0.5261508835801629,0.0,0.0725366230970379,0.9425887221977016,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,1,False,False,enc_gelu_dec_tanh,6.6250523,placement_decoder_tanh_vs_default,placement,0.004068864085829457,0.6470588235294118,0.011009867526362065,input_volatility;pred_to_seq_ratio,False,0.15200602324833398,-1.158442773210543,1.3238439791770726,0.23934565256887932,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,gelu_all,5.329461733333333,abstain,abstain,0.0,,,abstain,False,0.0,-1.1103764159264269,1.26345599460136,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,gelu_all,7.812617166666667,abstain,abstain,0.0,,,abstain,False,0.0,-1.545351538319523,1.7404015156791703,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,tanh_sin001_all,2.525360733333333,abstain,abstain,0.0,,,abstain,False,0.5261508835801629,0.0,0.0725366230970379,0.9425887221977016,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,tanh_sin001_all,3.069366666666667,abstain,abstain,0.0,,,abstain,False,0.6071269587146245,0.0,0.07662987780792835,0.9559700005328803,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,gelu_all,5.329461733333333,abstain,abstain,0.0,,,abstain,False,0.0,-1.1103764159264269,1.26345599460136,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,gelu_all,7.812617166666667,abstain,abstain,0.0,,,abstain,False,0.0,-1.545351538319523,1.7404015156791703,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,tanh_sin001_all,2.525360733333333,abstain,abstain,0.0,,,abstain,False,0.5261508835801629,0.0,0.0725366230970379,0.9425887221977016,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,tanh_sin001_all,3.069366666666667,abstain,abstain,0.0,,,abstain,False,0.6071269587146245,0.0,0.07662987780792835,0.9559700005328803,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,gelu_all,5.329461733333333,abstain,abstain,0.0,,,abstain,False,0.0,-1.1103764159264269,1.26345599460136,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,gelu_all,7.812617166666667,abstain,abstain,0.0,,,abstain,False,0.0,-1.545351538319523,1.7404015156791703,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm2,24,gelu_all,1.2393198333333333,tanh_sin001_all,0.7708657899999999,tanh_all,bounded_linear,0.6846686166666666,1,False,False,tanh_sin001_all,0.7708657899999999,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.3779928560276141,0.0,0.12589619450207507,0.8445921134882572,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm2,48,gelu_all,0.39631575,tanh_sin001_all,0.3262692066666666,softsign_all,bounded_linear,0.30922799,3,False,False,tanh_sin001_all,0.3262692066666666,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.17674428365093597,0.0,0.05510890740086814,0.8043213344026006,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm2,96,gelu_all,1.6045523666666668,tanh_sin001_all,1.3350371,tanh_sin001_all,bounded_linear,1.3350371,2,False,False,tanh_sin001_all,1.3350371,regime_best_bounded_vs_default,regime,0.0490391701557495,0.8928571428571429,0.08056435097015989,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.16796913099605704,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm2,288,gelu_all,5.329461733333333,tanh_sin001_all,2.525360733333333,tanh_all_outtanh,output_tanh,2.3545683,0,True,False,tanh_sin001_all,2.525360733333333,abstain,abstain,0.0,,,abstain,False,0.5261508835801629,0.0,0.0725366230970379,0.9425887221977016,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,ETTm2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ETTm2,672,gelu_all,7.812617166666667,tanh_sin001_all,3.069366666666667,tanh_all_outtanh,output_tanh,2.8509023666666664,0,True,False,tanh_sin001_all,3.069366666666667,abstain,abstain,0.0,,,abstain,False,0.6071269587146245,0.0,0.07662987780792835,0.9559700005328803,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,1,False,False,enc_gelu_dec_tanh,0.2773028,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.015639145829049832,0.0485204058402071,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,1,False,False,enc_gelu_dec_tanh,0.28392324,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,-0.009826561635280232,-0.016983196328242578,0.017393678700480038,-1.3211744452946141,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,1,False,False,enc_gelu_dec_tanh,0.30755183,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.0013088604857397948,0.07707487742543977,0.0,1.0,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,1,False,False,enc_gelu_dec_tanh,0.2773028,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.015639145829049832,0.0485204058402071,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,1,False,False,enc_gelu_dec_tanh,0.28392324,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,-0.009826561635280232,-0.016983196328242578,0.017393678700480038,-1.3211744452946141,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,1,False,False,enc_gelu_dec_tanh,0.30755183,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.0013088604857397948,0.07707487742543977,0.0,1.0,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,1,False,False,enc_gelu_dec_tanh,0.2773028,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.015639145829049832,0.0485204058402071,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,1,False,False,enc_gelu_dec_tanh,0.28392324,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,-0.009826561635280232,-0.016983196328242578,0.017393678700480038,-1.3211744452946141,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,1,False,False,enc_gelu_dec_tanh,0.30755183,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.0013088604857397948,0.07707487742543977,0.0,1.0,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,1,False,False,enc_gelu_dec_tanh,0.2773028,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.015639145829049832,0.0485204058402071,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,1,False,False,enc_gelu_dec_tanh,0.28392324,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,-0.009826561635280232,-0.016983196328242578,0.017393678700480038,-1.3211744452946141,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,1,False,False,enc_gelu_dec_tanh,0.30755183,placement_decoder_tanh_vs_default,placement,0.006917756802437076,0.7333333333333333,0.022136821767798645,input_volatility;pred_to_seq_ratio,False,0.0013088604857397948,0.07707487742543977,0.0,1.0,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,0,True,False,gelu_all,0.28170848,abstain,abstain,0.0,,,abstain,False,0.0,0.03340366479612863,0.015887614549870997,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,0,True,False,gelu_all,0.2811604,abstain,abstain,0.0,,,abstain,False,0.0,-0.007086993910492038,0.0074934819034130585,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,0,True,False,gelu_all,0.3079549,abstain,abstain,0.0,,,abstain,False,0.0,0.07586531405150022,0.0013105758466790778,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,0,True,False,tanh_sin001_all,0.29144377,abstain,abstain,0.0,,,abstain,False,-0.034558029634038735,0.0,0.05099468883833836,-2.2097133700132736,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,0,True,False,tanh_sin001_all,0.27918184,abstain,abstain,0.0,,,abstain,False,0.00703712187064737,0.0,0.0004036274873758809,0.9461361897475137,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,0,True,False,tanh_sin001_all,0.33323595,abstain,abstain,0.0,,,abstain,False,-0.08209335198108564,0.0,0.08351151739204404,-62.72123948694562,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,0,True,False,gelu_all,0.28170848,abstain,abstain,0.0,,,abstain,False,0.0,0.03340366479612863,0.015887614549870997,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,0,True,False,gelu_all,0.2811604,abstain,abstain,0.0,,,abstain,False,0.0,-0.007086993910492038,0.0074934819034130585,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,0,True,False,gelu_all,0.3079549,abstain,abstain,0.0,,,abstain,False,0.0,0.07586531405150022,0.0013105758466790778,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Electricity,96,gelu_all,0.28170848,tanh_sin001_all,0.29144377,enc_gelu_dec_tanh,bounded_linear,0.2773028,0,True,False,tanh_sin001_all,0.29144377,abstain,abstain,0.0,,,abstain,False,-0.034558029634038735,0.0,0.05099468883833836,-2.2097133700132736,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Electricity,192,gelu_all,0.2811604,tanh_sin001_all,0.27918184,tanh_all,bounded_linear,0.2790692,0,True,False,tanh_sin001_all,0.27918184,abstain,abstain,0.0,,,abstain,False,0.00703712187064737,0.0,0.0004036274873758809,0.9461361897475137,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Electricity,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Electricity,336,gelu_all,0.3079549,tanh_sin001_all,0.33323595,enc_gelu_dec_tanh,bounded_linear,0.30755183,0,True,False,tanh_sin001_all,0.33323595,abstain,abstain,0.0,,,abstain,False,-0.08209335198108564,0.0,0.08351151739204404,-62.72123948694562,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,2,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,1,False,False,enc_gelu_dec_tanh,1.1323604333333332,placement_decoder_tanh_vs_default,placement,0.005887093731322163,0.6,0.018838699940230925,input_volatility;pred_to_seq_ratio,False,0.014444955181383286,0.2559699535573848,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,1,False,False,enc_gelu_dec_tanh,1.631964,placement_decoder_tanh_vs_default,placement,0.005887093731322163,0.6,0.018838699940230925,input_volatility;pred_to_seq_ratio,False,0.007583739654931813,0.08882087526157202,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,2,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,1,False,False,enc_gelu_dec_tanh,1.1323604333333332,placement_decoder_tanh_vs_default,placement,0.005887093731322163,0.6,0.018838699940230925,input_volatility;pred_to_seq_ratio,False,0.014444955181383286,0.2559699535573848,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Exchange,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,1,False,False,enc_gelu_dec_tanh,1.631964,placement_decoder_tanh_vs_default,placement,0.005887093731322163,0.6,0.018838699940230925,input_volatility;pred_to_seq_ratio,False,0.007583739654931813,0.08882087526157202,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,gelu_all,1.1489570666666669,abstain,abstain,0.0,,,abstain,False,0.0,0.24506495060400424,0.014656670124439128,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,gelu_all,1.6444349666666664,abstain,abstain,0.0,,,abstain,False,0.0,0.08185792479699361,0.007641692259551358,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,tanh_sin001_all,1.5219283666666663,abstain,abstain,0.0,,,abstain,False,-0.3246172644919248,0.0,0.34403174277871984,-22.472708320361754,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,tanh_sin001_all,1.7910463,abstain,abstain,0.0,,,abstain,False,-0.08915605439266505,0.0,0.09747904978296097,-11.756212429402902,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,gelu_all,1.1489570666666669,abstain,abstain,0.0,,,abstain,False,0.0,0.24506495060400424,0.014656670124439128,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,gelu_all,1.6444349666666664,abstain,abstain,0.0,,,abstain,False,0.0,0.08185792479699361,0.007641692259551358,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,tanh_sin001_all,1.5219283666666663,abstain,abstain,0.0,,,abstain,False,-0.3246172644919248,0.0,0.34403174277871984,-22.472708320361754,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,tanh_sin001_all,1.7910463,abstain,abstain,0.0,,,abstain,False,-0.08915605439266505,0.0,0.09747904978296097,-11.756212429402902,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,gelu_all,1.1489570666666669,abstain,abstain,0.0,,,abstain,False,0.0,0.24506495060400424,0.014656670124439128,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,gelu_all,1.6444349666666664,abstain,abstain,0.0,,,abstain,False,0.0,0.08185792479699361,0.007641692259551358,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Exchange,96,gelu_all,0.9770137333333334,tanh_sin001_all,1.026959966666667,enc_gelu_dec_tanh,bounded_linear,0.9432436666666666,1,False,False,tanh_sin001_all,1.026959966666667,regime_tanh_sin_vs_default,regime,0.03548797499292806,0.8518518518518519,0.063089733320761,pred_to_seq_ratio;router_timefreq_burstiness_index,False,-0.05112132166548884,0.0,0.08875363064545744,-1.4790090237705555,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Exchange,192,gelu_all,1.1489570666666669,tanh_sin001_all,1.5219283666666663,enc_gelu_dec_tanh,bounded_linear,1.1323604333333332,0,True,False,tanh_sin001_all,1.5219283666666663,abstain,abstain,0.0,,,abstain,False,-0.3246172644919248,0.0,0.34403174277871984,-22.472708320361754,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Exchange,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Exchange,336,gelu_all,1.6444349666666664,tanh_sin001_all,1.7910463,enc_gelu_dec_tanh,bounded_linear,1.631964,0,True,False,tanh_sin001_all,1.7910463,abstain,abstain,0.0,,,abstain,False,-0.08915605439266505,0.0,0.09747904978296097,-11.756212429402902,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,4,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,4,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,1,False,False,enc_gelu_dec_tanh,5.167227866666667,placement_decoder_tanh_vs_default,placement,0.00691831939568546,0.6875,0.02075495818705638,input_volatility;pred_to_seq_ratio,False,0.005849599790181384,-0.027704930067203436,0.029211855474539868,0.1717121382549643,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,4,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,4,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,1,False,False,enc_gelu_dec_tanh,5.167227866666667,placement_decoder_tanh_vs_default,placement,0.00691831939568546,0.6875,0.02075495818705638,input_volatility;pred_to_seq_ratio,False,0.005849599790181384,-0.027704930067203436,0.029211855474539868,0.1717121382549643,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,3,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,1,False,False,enc_gelu_dec_tanh,5.167227866666667,placement_decoder_tanh_vs_default,placement,0.00691831939568546,0.6875,0.02075495818705638,input_volatility;pred_to_seq_ratio,False,0.005849599790181384,-0.027704930067203436,0.029211855474539868,0.1717121382549643,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,3,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,1,False,False,enc_gelu_dec_tanh,5.167227866666667,placement_decoder_tanh_vs_default,placement,0.00691831939568546,0.6875,0.02075495818705638,input_volatility;pred_to_seq_ratio,False,0.005849599790181384,-0.027704930067203436,0.029211855474539868,0.1717121382549643,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,2,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,0,True,False,gelu_all,5.197631933333334,abstain,abstain,0.0,,,abstain,False,0.0,-0.03375196534679565,0.03526775753177932,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,2,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,0,True,False,tanh_sin001_all,5.027929433333333,abstain,abstain,0.0,,,abstain,False,0.03264996486412752,0.0,0.0014663016234026333,0.9584237352748792,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,2,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,0,True,False,gelu_all,5.197631933333334,abstain,abstain,0.0,,,abstain,False,0.0,-0.03375196534679565,0.03526775753177932,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ILI,24,gelu_all,5.831972666666666,tanh_sin001_all,5.711880533333333,tanh_sin001_all,bounded_linear,5.711880533333333,3,False,False,tanh_sin001_all,5.711880533333333,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02059202609431526,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ILI,36,gelu_all,5.7128608000000005,tanh_sin001_all,5.502567933333334,enc_tanh_dec_gelu,bounded_linear,5.483584533333333,2,False,False,tanh_sin001_all,5.502567933333334,regime_best_bounded_vs_default,regime,0.06313195432951224,0.896551724137931,0.10449426923505475,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.03681043071566987,0.0,0.003461859643925651,0.9172029435231495,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,ILI,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,ILI,48,gelu_all,5.197631933333334,tanh_sin001_all,5.027929433333333,tanh_all,bounded_linear,5.020567766666667,0,True,False,tanh_sin001_all,5.027929433333333,abstain,abstain,0.0,,,abstain,False,0.03264996486412752,0.0,0.0014663016234026333,0.9584237352748792,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,6,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,6,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,6,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,6,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar1,24,gelu_all,0.15319326,tanh_sin001_all,0.1543040433333333,swish_all,other_linear,0.1504306033333333,4,False,False,tanh_sin001_all,0.1543040433333333,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.007250862951368157,0.0,0.025749015919433637,-0.40207071212853,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar1,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar1,96,gelu_all,0.2299245,tanh_sin001_all,0.22920594,softsign_all,bounded_linear,0.2238896466666666,4,False,False,tanh_sin001_all,0.22920594,regime_best_bounded_vs_default,regime,0.06269516209244567,0.9310344827586207,0.10593320491482199,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.0031251997938454013,0.0,0.023745150401029664,0.11906834521247679,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,4,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,4,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,3,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,3,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar2,24,gelu_all,0.07067754,tanh_sin001_all,0.0661700833333333,tanh_all,bounded_linear,0.0660672966666666,3,False,False,tanh_sin001_all,0.0661700833333333,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.06377495123156099,0.0,0.001555787384268157,0.9777047198520903,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar2,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar2,96,gelu_all,0.121002457,tanh_sin001_all,0.1099318786666666,tanh_all,bounded_linear,0.1079668713333333,3,False,False,tanh_sin001_all,0.1099318786666666,regime_best_bounded_vs_default,regime,0.05955306136859658,0.896551724137931,0.10062413817452527,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.09149052513316652,0.0,0.01820009516869854,0.8492582240966728,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar3,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,5,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,5,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,5,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,5,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,4,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,4,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,4,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,4,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,3,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,3,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,3,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,3,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,3,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,3,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar3,24,gelu_all,0.19754754,tanh_sin001_all,0.1996140866666666,gelu_all,baseline,0.19754754,3,False,False,tanh_sin001_all,0.1996140866666666,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.010461009368512578,0.0,0.010461009368512578,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar3,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar3,96,gelu_all,0.3490070666666667,tanh_sin001_all,0.3582779566666667,gelu_all,baseline,0.3490070666666667,3,False,False,tanh_sin001_all,0.3582779566666667,regime_best_bounded_vs_default,regime,0.06374081285430419,0.9655172413793104,0.10769999413313466,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.026563616858951783,0.0,0.026563616858951783,,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar4,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,5,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,5,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,5,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,5,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,4,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,4,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,4,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,4,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,4,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,4,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,4,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,4,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,3,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,3,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar4,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar4,24,gelu_all,0.22417717,tanh_sin001_all,0.2198203,tanh_sin001_all,bounded_linear,0.2198203,3,False,False,tanh_sin001_all,0.2198203,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.019434940676608652,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar4,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar4,96,gelu_all,0.2962589366666666,tanh_sin001_all,0.29505972,enc_tanh_dec_gelu,bounded_linear,0.2904489733333333,3,False,False,tanh_sin001_all,0.29505972,regime_best_bounded_vs_default,regime,0.06228598262378035,0.896551724137931,0.1052418327091461,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.004047866640444496,0.0,0.01587454971436654,0.20640692511540285,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,5,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,5,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,5,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,5,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,4,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,4,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,4,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,4,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,4,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,4,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,4,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,4,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,3,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,3,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar5,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar5,24,gelu_all,0.11345904,tanh_sin001_all,0.1111889983333333,swish_all,other_linear,0.1086942266666666,3,False,False,tanh_sin001_all,0.1111889983333333,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.02000758746651386,0.0,0.022952200343790436,0.47641775403583453,True,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar5,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar5,96,gelu_all,0.1952658699999999,tanh_sin001_all,0.1809671666666666,enc_tanh_dec_gelu,bounded_linear,0.1803903966666666,3,False,False,tanh_sin001_all,0.1809671666666666,regime_best_bounded_vs_default,regime,0.060854519496900565,0.896551724137931,0.10282315363269404,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.07322684365339067,0.0,0.0031973431549451353,0.9612267800105854,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar6,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,6,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,6,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,6,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,6,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,4,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,4,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,4,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,4,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,4,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,4,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,4,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,4,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,3,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,3,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar6,24,gelu_all,0.2678011566666666,tanh_sin001_all,0.2647689099999999,tanh_sin001_all,bounded_linear,0.2647689099999999,3,False,False,tanh_sin001_all,0.2647689099999999,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.011322754182279111,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar6,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar6,96,gelu_all,0.3658587066666667,tanh_sin001_all,0.35758402,tanh_sin001_all,bounded_linear,0.35758402,3,False,False,tanh_sin001_all,0.35758402,regime_best_bounded_vs_default,regime,0.06239018916808777,0.896551724137931,0.10541790583573452,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.022617164812222854,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar7,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,6,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,5,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,6,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,5,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,4,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,4,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,4,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,4,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,4,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,4,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,4,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,4,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,3,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,3,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar7,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar7,24,gelu_all,3.861249133333333,tanh_sin001_all,4.6540805,relu_all,other_linear,3.280724533333333,3,False,False,tanh_sin001_all,4.6540805,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,-0.20533028025110428,0.0,0.4186136180325048,-1.3657153661820123,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Solar7,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar7,96,gelu_all,7.969580333333333,tanh_sin001_all,6.100530066666667,enc_tanh_dec_gelu,bounded_linear,4.969628033333334,3,False,False,tanh_sin001_all,6.100530066666667,regime_best_bounded_vs_default,regime,0.053852821421223086,0.896551724137931,0.0909926982634459,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.23452304744946623,0.0,0.22756271208788856,0.6230266616794762,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,6,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,6,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,6,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,6,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Solar8,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar8,24,gelu_all,0.2176429366666666,tanh_sin001_all,0.21601371,tanh_sin001_all,bounded_linear,0.21601371,4,False,False,tanh_sin001_all,0.21601371,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.007485777813969926,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Solar8,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Solar8,96,gelu_all,0.31376261,tanh_sin001_all,0.3089488333333333,softsign_all,bounded_linear,0.30559342,4,False,False,tanh_sin001_all,0.3089488333333333,regime_best_bounded_vs_default,regime,0.06239871832408628,0.896551724137931,0.10543231716828372,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.015342097857570453,0.0,0.010979992086653172,0.5892599715108496,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,1,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,2,False,False,softsign_all,0.73602456,regime_softsign_vs_default,regime,0.004,0.66,0.004,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.03996093188769653,0.0004384886569306391,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,1,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,2,False,False,softsign_all,0.73602456,regime_softsign_vs_default,regime,0.004,0.66,0.004,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.03996093188769653,0.0004384886569306391,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,2,False,False,softsign_all,0.73602456,regime_softsign_vs_default,regime,0.004,0.66,0.004,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.03996093188769653,0.0004384886569306391,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,2,False,False,softsign_all,0.73602456,regime_softsign_vs_default,regime,0.004,0.66,0.004,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.03996093188769653,0.0004384886569306391,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,0,True,False,gelu_all,0.76666105,abstain,abstain,0.0,,,abstain,False,0.0,-0.04116753634670067,0.041624276776850905,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,0,True,False,tanh_sin001_all,0.73634744,abstain,abstain,0.0,,,abstain,False,0.03953978097622149,0.0,0.0004386810135791044,0.9894609336774574,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,0,True,False,gelu_all,0.76666105,abstain,abstain,0.0,,,abstain,False,0.0,-0.04116753634670067,0.041624276776850905,0.0,False,False,False,False
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Traffic,96,gelu_all,0.70111996,tanh_sin001_all,0.70683783,gelu_all,baseline,0.70111996,0,True,True,gelu_all,0.70111996,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.00808936612801272,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Traffic,192,gelu_all,0.7252719,tanh_sin001_all,0.7493706,gelu_all,baseline,0.7252719,0,True,True,gelu_all,0.7252719,guard_abstain,guard,0.65,0.65,,input_volatility;pred_to_seq_ratio;input_lag1_autocorr;router_timefreq_burstiness_index;router_freq_high_freq_noise_share,True,0.0,0.03215858748661881,0.0,,False,True,True,True
leave_dataset_calibrated,llm_templates_v2,Traffic,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Traffic,336,gelu_all,0.76666105,tanh_sin001_all,0.73634744,softsign_all,bounded_linear,0.73602456,0,True,False,tanh_sin001_all,0.73634744,abstain,abstain,0.0,,,abstain,False,0.03953978097622149,0.0,0.0004386810135791044,0.9894609336774574,True,False,False,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,3,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,1,False,False,enc_gelu_dec_tanh,0.40160789,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.0026294205080345523,0.2037436859776948,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,gelu,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,1,False,False,enc_gelu_dec_tanh,0.4610632733333333,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.013597050017323163,0.3063442422118903,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,3,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,1,False,False,enc_gelu_dec_tanh,0.40160789,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.0026294205080345523,0.2037436859776948,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,open,0.0,0.55,0.0,train_static,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,1,False,False,enc_gelu_dec_tanh,0.4610632733333333,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.013597050017323163,0.3063442422118903,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,3,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,1,False,False,enc_gelu_dec_tanh,0.40160789,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.0026294205080345523,0.2037436859776948,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,gelu,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,1,False,False,enc_gelu_dec_tanh,0.4610632733333333,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.013597050017323163,0.3063442422118903,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,3,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,1,False,False,enc_gelu_dec_tanh,0.40160789,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.0026294205080345523,0.2037436859776948,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,balanced,0.002,0.65,0.0,train_static,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,1,False,False,enc_gelu_dec_tanh,0.4610632733333333,placement_decoder_tanh_vs_default,placement,0.009327501765613325,0.6666666666666666,0.029848005649962643,input_volatility;pred_to_seq_ratio,False,0.013597050017323163,0.3063442422118903,0.0,1.0,True,True,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,2,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,0,True,False,gelu_all,0.40266667,abstain,abstain,0.0,,,abstain,False,0.0,0.20164447358383342,0.002636352587594784,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,gelu,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,0,True,False,gelu_all,0.46741879,abstain,abstain,0.0,,,abstain,False,0.0,0.29678255950036275,0.013784478257655206,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,2,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,0,True,False,tanh_sin001_all,0.5043701166666666,abstain,abstain,0.0,,,abstain,False,-0.252574782677361,0.0,0.25587701144682845,-96.05720420358188,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Weather,conservative,0.005,0.75,0.005,train_static,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,0,True,False,tanh_sin001_all,0.6646860033333333,abstain,abstain,0.0,,,abstain,False,-0.42203526591931256,0.0,0.4416372801239963,-31.038737474792214,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,2,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,0,True,False,gelu_all,0.40266667,abstain,abstain,0.0,,,abstain,False,0.0,0.20164447358383342,0.002636352587594784,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,gelu,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,0,True,False,gelu_all,0.46741879,abstain,abstain,0.0,,,abstain,False,0.0,0.29678255950036275,0.013784478257655206,0.0,False,True,False,False
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Weather,96,gelu_all,0.36682802,tanh_sin001_all,0.3489605233333333,tanh_sin001_all,bounded_linear,0.3489605233333333,2,False,False,tanh_sin001_all,0.3489605233333333,regime_best_bounded_vs_default,regime,0.055398301626180625,0.896551724137931,0.09169374062264381,pred_to_seq_ratio;router_freq_dominant_period_to_horizon_ratio,False,0.04870810214188847,0.0,0.0,1.0,True,False,True,True
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Weather,192,gelu_all,0.40266667,tanh_sin001_all,0.5043701166666666,enc_gelu_dec_tanh,bounded_linear,0.40160789,0,True,False,tanh_sin001_all,0.5043701166666666,abstain,abstain,0.0,,,abstain,False,-0.252574782677361,0.0,0.25587701144682845,-96.05720420358188,False,False,False,True
leave_dataset_calibrated,llm_templates_v2,Weather,high_confidence,0.01,0.8,0.01,train_static,Informer-fullgrid,Informer,Weather,336,gelu_all,0.46741879,tanh_sin001_all,0.6646860033333333,enc_gelu_dec_tanh,bounded_linear,0.4610632733333333,0,True,False,tanh_sin001_all,0.6646860033333333,abstain,abstain,0.0,,,abstain,False,-0.42203526591931256,0.0,0.4416372801239963,-31.038737474792214,False,False,False,True


==> artifacts/rule_induction/expected/phase9_llm_v2_rejected_rules.csv <==
eval_name,fold,template_id,reason
leave_dataset_calibrated,ETTh1,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,ETTh1,all_tanh_short_high_period,pair_rejected
leave_dataset_calibrated,ETTh1,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,ETTh1,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,ETTh2,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,ETTh2,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,ETTh2,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,ETTm1,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,ETTm1,all_tanh_short_high_period,pair_rejected
leave_dataset_calibrated,ETTm1,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,ETTm1,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,ETTm2,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,ETTm2,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,ETTm2,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Electricity,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Electricity,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Electricity,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Exchange,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Exchange,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Exchange,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,ILI,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,ILI,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,ILI,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar1,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar1,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar1,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar2,softsign_high_volatility,pair_rejected
leave_dataset_calibrated,Solar2,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar2,all_tanh_short_high_period,pair_rejected
leave_dataset_calibrated,Solar2,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar2,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar3,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar3,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar4,softsign_high_volatility,pair_rejected
leave_dataset_calibrated,Solar4,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar4,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar4,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar5,softsign_high_volatility,pair_rejected
leave_dataset_calibrated,Solar5,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar5,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar6,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar6,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar6,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar7,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar7,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar7,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Solar8,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Solar8,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Solar8,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Traffic,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Traffic,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Traffic,output_tanh_high_burstiness,pair_rejected
leave_dataset_calibrated,Weather,decoder_tanh_long_low_noise,pair_rejected
leave_dataset_calibrated,Weather,output_tanh_low_roughness,pair_rejected
leave_dataset_calibrated,Weather,output_tanh_high_burstiness,pair_rejected


==> artifacts/rule_induction/expected/phase9_llm_v2_summary.csv <==
eval_name,feature_set,confidence_policy,fallback_policy,cell_count,mean_gain_vs_gelu,mean_gain_vs_static,positive_vs_gelu_rate,positive_vs_static_rate,mean_regret_vs_oracle,mean_oracle_capture_ratio,config_hit_rate,action_hit_rate,abstain_rate,guard_rate,mean_recommendation_count,top_chosen_configs,top_actions
leave_dataset_calibrated,llm_templates_v2,open,gelu,51,0.051668544889312426,-0.05673541704962506,0.7254901960784313,0.17647058823529413,0.11608048338025456,0.5159386659404794,0.35294117647058826,0.7843137254901961,0.0784313725490196,0.0392156862745098,2.803921568627451,tanh_sin001_all;enc_gelu_dec_tanh;gelu_all;softsign_all,regime_best_bounded_vs_default;placement_decoder_tanh_vs_default;regime_tanh_sin_vs_default;abstain;guard_abstain
leave_dataset_calibrated,llm_templates_v2,balanced,gelu,51,0.045157902257825636,-0.06960072451849188,0.6274509803921569,0.17647058823529413,0.12994143020986845,0.45792616582789486,0.3137254901960784,0.7450980392156863,0.17647058823529413,0.0392156862745098,2.1176470588235294,tanh_sin001_all;enc_gelu_dec_tanh;gelu_all;softsign_all,regime_best_bounded_vs_default;placement_decoder_tanh_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain
leave_dataset_calibrated,llm_templates_v2,conservative,gelu,51,0.04331087311397881,-0.07148339778369803,0.5098039215686274,0.17647058823529413,0.13190389938469696,0.3734361271959132,0.21568627450980393,0.5686274509803921,0.37254901960784315,0.0392156862745098,1.8235294117647058,tanh_sin001_all;gelu_all,regime_best_bounded_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain
leave_dataset_calibrated,llm_templates_v2,high_confidence,gelu,51,0.04331087311397881,-0.07148339778369803,0.5098039215686274,0.17647058823529413,0.13190389938469696,0.3734361271959132,0.21568627450980393,0.5686274509803921,0.37254901960784315,0.0392156862745098,1.6274509803921569,tanh_sin001_all;gelu_all,regime_best_bounded_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain
leave_dataset_calibrated,llm_templates_v2,balanced,train_static,51,0.07859427606553357,0.00888734249783444,0.7254901960784313,0.13725490196078433,0.04820561551820507,-0.1761074505613842,0.3333333333333333,0.803921568627451,0.17647058823529413,0.0392156862745098,2.1176470588235294,tanh_sin001_all;enc_gelu_dec_tanh;gelu_all;softsign_all,regime_best_bounded_vs_default;placement_decoder_tanh_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain
leave_dataset_calibrated,llm_templates_v2,open,train_static,51,0.07029595724526631,-0.020538810450894285,0.7647058823529411,0.17647058823529413,0.07830460314274153,0.5572703408808561,0.37254901960784315,0.803921568627451,0.0784313725490196,0.0392156862745098,2.803921568627451,tanh_sin001_all;enc_gelu_dec_tanh;gelu_all;softsign_all,regime_best_bounded_vs_default;placement_decoder_tanh_vs_default;regime_tanh_sin_vs_default;abstain;guard_abstain
leave_dataset_calibrated,llm_templates_v2,conservative,train_static,51,0.06630497806045264,0.0007891755610712065,0.7058823529411765,0.0392156862745098,0.060165711603221816,-4.259008000053589,0.23529411764705882,0.803921568627451,0.37254901960784315,0.0392156862745098,1.8235294117647058,tanh_sin001_all;gelu_all,regime_best_bounded_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain
leave_dataset_calibrated,llm_templates_v2,high_confidence,train_static,51,0.06630497806045264,0.0007891755610712065,0.7058823529411765,0.0392156862745098,0.060165711603221816,-4.259008000053589,0.23529411764705882,0.803921568627451,0.37254901960784315,0.0392156862745098,1.6274509803921569,tanh_sin001_all;gelu_all,regime_best_bounded_vs_default;abstain;regime_tanh_sin_vs_default;guard_abstain


==> artifacts/rule_induction/model_config.json <==
{
  "model": "gpt-5.5",
  "reasoning_effort": "xhigh",
  "interface": "OpenAI Codex",
  "recorded_cli_version": "0.135.0-alpha.1",
  "historical_task_prompt": "historical_task_prompt_zh.md",
  "historical_task_prompt_english_translation": "historical_task_prompt_en.txt",
  "standalone_reference_prompt": "normalized_prompt_v1.txt",
  "output_schema": "rule_template.schema.json",
  "sampling_parameters": {
    "temperature": null,
    "top_p": null,
    "seed": null
  },
  "sampling_note": "Not recorded in the historical session; null does not mean a numeric value of zero.",
  "regeneration_mode": "Use the reference prompt plus an exported calibration packet and schema; freeze and verify returned JSON before evaluation.",
  "exact_decision_replay": "python replay.py --output-dir replay_output"
}


==> artifacts/rule_induction/recovered_provenance.json <==
{
  "recovered_on": "2026-11-04",
  "session": {
    "id": "019e7d37-7c3a-7aa3-ac88-b86104fd0260",
    "timestamp": "2026-05-31T08:47:28.850Z",
    "cli_version": "0.135.0-alpha.1",
    "model_provider": "openai"
  },
  "source_archive_basename": "rollout-2026-05-31T16-47-28-019e7d37-7c3a-7aa3-ac88-b86104fd0260.jsonl.zst",
  "source_compressed_sha256": "df0adb6175176bcf5f84f33aa1f29e9031325158cd48969e7fe7f2922824ae03",
  "events": [
    {
      "line": 7837,
      "timestamp_utc": "2026-06-05T14:32:23.680Z",
      "event": "user_task_prompt",
      "model_context_line": 7836,
      "model": "gpt-5.5",
      "effort": "xhigh",
      "turn_id": "019e9833-0f6e-75b3-93dd-d6c31f9e3ec7"
    },
    {
      "line": 8079,
      "timestamp_utc": "2026-06-05T14:44:33.869Z",
      "event": "create_templates",
      "model_context_line": 7898,
      "model": "gpt-5.5",
      "effort": "xhigh",
      "turn_id": "019e9833-0f6e-75b3-93dd-d6c31f9e3ec7"
    },
    {
      "line": 8423,
      "timestamp_utc": "2026-06-05T14:53:46.957Z",
      "event": "revise_three_extrapolation_templates",
      "model_context_line": 7898,
      "model": "gpt-5.5",
      "effort": "xhigh",
      "turn_id": "019e9833-0f6e-75b3-93dd-d6c31f9e3ec7"
    }
  ],
  "historical_task_prompt_sha256": "56a735a9938d658edeeebf81e787a518c2c8c1350e09d12a4c053168012e4410",
  "evaluated_template_sha256": "67305b227d07d81e2b7ef59f0f5e5ebe94a1e9965535a4c0b5360df7f5e4a668",
  "verification": "Applying the recovered creation and update patches reconstructs the evaluated template file byte for byte.",
  "sampling_parameters": "Temperature, top_p, and a sampling seed were not recorded in the recovered turn context.",
  "model_identifier_scope": "gpt-5.5 is the recorded model identifier; a separate dated backend snapshot identifier was not recorded.",
  "publication_scope": "Task-specific user instruction and selected runtime metadata only; no unrelated session messages, system/developer instructions, or infrastructure details are included."
}


==> artifacts/rule_induction/replay_validation.json <==
{
  "all_policy_decisions_checked": 408,
  "selected_tasks": 51,
  "mean_gain_vs_gelu": 0.07859427606553357,
  "mean_gain_vs_static": 0.00888734249783444,
  "mean_regret_vs_oracle": 0.04820561551820507,
  "status": "PASS",
  "isolated_from_workspace": true,
  "python": "3.12.7"
}


==> artifacts/rule_induction/requirements.txt <==
numpy==2.3.2
pandas==2.3.2
torch==2.9.1


==> artifacts/rule_induction/rule_template.schema.json <==
{
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "$id": "https://example.org/activation-rule-template.schema.json",
  "title": "Activation rule candidate set",
  "type": "object",
  "required": ["name", "templates"],
  "additionalProperties": false,
  "properties": {
    "name": {"type": "string", "minLength": 1},
    "generated_by": {"type": "string"},
    "generated_at": {"type": "string"},
    "leakage_policy": {"type": "string"},
    "templates": {
      "type": "array",
      "minItems": 1,
      "items": {"$ref": "#/$defs/template"}
    }
  },
  "$defs": {
    "condition": {
      "type": "object",
      "required": ["feature", "direction"],
      "additionalProperties": false,
      "properties": {
        "feature": {"type": "string", "minLength": 1},
        "direction": {"enum": ["low", "high"]},
        "quantile": {"type": "number", "exclusiveMinimum": 0, "exclusiveMaximum": 1},
        "threshold": {"type": "number"}
      },
      "oneOf": [
        {"required": ["quantile"], "not": {"required": ["threshold"]}},
        {"required": ["threshold"], "not": {"required": ["quantile"]}}
      ]
    },
    "template": {
      "type": "object",
      "required": [
        "id",
        "template_type",
        "description",
        "feature_set",
        "action_name",
        "action_family",
        "condition_mode",
        "conditions"
      ],
      "additionalProperties": false,
      "properties": {
        "id": {"type": "string", "pattern": "^[a-z0-9_]+$"},
        "template_type": {"enum": ["pair", "cell_guard"]},
        "description": {"type": "string", "minLength": 1},
        "feature_set": {"type": "string", "minLength": 1},
        "action_name": {
          "enum": [
            "regime_best_bounded_vs_default",
            "regime_tanh_sin_vs_default",
            "regime_tanh_vs_default",
            "regime_softsign_vs_default",
            "placement_decoder_tanh_vs_default",
            "placement_encoder_tanh_vs_default",
            "placement_all_tanh_vs_best_split",
            "placement_output_tanh_matched",
            "placement_output_tanh_vs_best_linear",
            "abstain_to_gelu"
          ]
        },
        "action_family": {"enum": ["regime", "placement", "guard"]},
        "condition_mode": {"enum": ["all", "any"]},
        "conditions": {
          "type": "array",
          "minItems": 1,
          "maxItems": 5,
          "items": {"$ref": "#/$defs/condition"}
        },
        "allow_extrapolation": {"type": "boolean", "default": false},
        "min_pairs": {"type": "integer", "minimum": 1},
        "min_support": {"type": "integer", "minimum": 1},
        "min_precision": {"type": "number", "minimum": 0, "maximum": 1},
        "min_mean_uplift": {"type": "number"},
        "extrapolation_precision": {"type": "number", "minimum": 0, "maximum": 1},
        "extrapolation_objective": {"type": "number"},
        "extrapolation_mean_uplift": {"type": "number"}
      }
    }
  }
}


==> figures/DATA_all_seed_results.csv <==
block,model,dataset,seq_len,pred_len,config_name,seed,mse,mae,source_file
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2024,0.5368486,0.52527946,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2025,0.6382839,0.58241564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2026,0.5188679,0.51635253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2024,0.5449076,0.52182037,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2025,0.66831094,0.59625256,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2026,0.53551656,0.52231556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2024,0.51405245,0.51186323,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2025,0.575815,0.5494689,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,swish_all,2026,0.5783109,0.5553266,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2024,0.497459,0.4985669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2025,0.55925894,0.53762114,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2026,0.54234594,0.53370386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2024,0.5057282,0.50796723,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2025,0.5568376,0.5349028,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,softsign_all,2026,0.5346861,0.5245686,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2024,0.5322009,0.51202154,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2025,0.5566325,0.5358252,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_sin001_all,2026,0.553999,0.5423988,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2024,0.5436883,0.5336967,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2025,0.59072685,0.556335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_tanh_dec_gelu,2026,0.5176708,0.5158987,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2024,0.5394303,0.5266816,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2025,0.54284596,0.53016657,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,enc_gelu_dec_tanh,2026,0.56708425,0.5473806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2024,0.6200838,0.5732961,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2025,0.5976374,0.5654719,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all_outtanh,2026,0.6058197,0.5666782,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2024,0.7170544,0.64791566,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2025,0.721393,0.6501556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,gelu_all,2026,0.7783301,0.6910325,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2024,0.7564186,0.66624,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2025,0.76135445,0.669713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,relu_all,2026,0.755097,0.6776109,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2024,0.6900678,0.6364406,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2025,0.64033467,0.60569626,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,swish_all,2026,0.75435174,0.67924494,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2024,0.6048501,0.5712353,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2025,0.6944807,0.63317174,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all,2026,0.70324457,0.6516544,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2024,0.5617401,0.5469659,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2025,0.68312514,0.6305756,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,softsign_all,2026,0.69289315,0.6452955,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2024,0.5862806,0.5563081,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2025,0.6673748,0.6213754,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_sin001_all,2026,0.7145408,0.65057397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2024,0.6617208,0.6173323,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2025,0.63692826,0.6143537,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_tanh_dec_gelu,2026,0.8317587,0.70660007,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2024,0.7511923,0.669099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2025,0.690719,0.6396047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,enc_gelu_dec_tanh,2026,0.88192934,0.73933834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2024,0.7659606,0.6790148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2025,0.8028344,0.7055247,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,96.0,48,tanh_all_outtanh,2026,0.8165797,0.71340656,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2024,1.0657133,0.82949114,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2025,1.0512393,0.83690554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,gelu_all,2026,1.0243629,0.810384,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2024,1.0804485,0.84023726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2025,1.0658215,0.8385472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,relu_all,2026,1.0437962,0.8182159,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2024,0.99049586,0.79960966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2025,1.0507537,0.8302327,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,swish_all,2026,1.024241,0.8211098,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2024,0.83075005,0.71554816,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2025,1.0624226,0.8054409,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all,2026,0.8415395,0.7103766,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2024,0.8545304,0.7191815,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2025,1.101874,0.8226144,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,softsign_all,2026,0.84171855,0.70412827,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2024,0.83156395,0.7146179,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2025,1.0795108,0.8159156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_sin001_all,2026,0.8441471,0.71181357,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2024,0.9983561,0.79407793,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2025,1.1464927,0.8324017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_tanh_dec_gelu,2026,0.9627616,0.78266907,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2024,1.0271759,0.8279396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2025,1.0717857,0.82942885,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,enc_gelu_dec_tanh,2026,1.0684856,0.81105405,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2024,1.1038196,0.8391866,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2025,1.1205685,0.8434505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,168,tanh_all_outtanh,2026,1.0927366,0.8623205,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2024,1.3305875,0.9223949,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2025,1.3752171,0.95954883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,gelu_all,2026,1.3761839,0.9618819,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2024,1.3759632,0.94594246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2025,1.4501113,1.0017823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,relu_all,2026,1.3070602,0.93093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2024,1.2908428,0.9034045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2025,1.254005,0.902092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,swish_all,2026,1.3428323,0.9504598,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2024,1.2957971,0.9306075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2025,1.2459644,0.89660794,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all,2026,1.1468701,0.8500014,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2024,1.2651342,0.9078949,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2025,1.2087244,0.8841669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,softsign_all,2026,1.1831104,0.8625724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2024,1.2934947,0.9328352,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2025,1.234204,0.89010245,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_sin001_all,2026,1.1582503,0.8550332,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2024,1.3791258,0.94349897,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2025,1.4060032,0.95755196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_tanh_dec_gelu,2026,1.3936678,0.96385384,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2024,1.3968139,0.96583486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2025,1.209339,0.89083606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,enc_gelu_dec_tanh,2026,1.2611719,0.9076255,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2024,1.4415594,1.0016476,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2025,1.2122982,0.8836446,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,168.0,336,tanh_all_outtanh,2026,1.3677126,0.97503465,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2024,1.3769231,0.93896854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2025,1.4686307,0.9883392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2026,1.3923918,0.97100973,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2024,1.3430403,0.93682534,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2025,1.4102114,0.95942396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,relu_all,2026,1.3384658,0.9473534,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2024,1.4478532,0.9757805,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2025,1.3869417,0.95688075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,swish_all,2026,1.4254906,0.98484606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2024,1.3993607,0.9709396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2025,1.4757711,1.0159959,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2026,1.5320346,1.0351664,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2024,1.3234996,0.9305464,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2025,1.433854,0.98262113,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,softsign_all,2026,1.5186771,1.0270283,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2024,1.4118675,0.9766832,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2025,1.4751838,1.0171226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_sin001_all,2026,1.5223219,1.0315398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2024,1.5144562,0.99197394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2025,1.4752607,0.9846366,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_tanh_dec_gelu,2026,1.4027754,0.9623374,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2024,1.4745576,1.0076854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2025,1.4305309,0.986541,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,enc_gelu_dec_tanh,2026,1.4143497,0.9888463,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2024,1.2958399,0.9113355,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2025,1.355508,0.95417404,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2026,1.3321762,0.9460095,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2024,0.6558525,0.632469,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2025,0.84374464,0.72414106,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,gelu_all,2026,0.671904,0.6239818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2024,0.65200794,0.63226014,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2025,0.62885374,0.62016577,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,relu_all,2026,0.91418177,0.7250069,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2024,0.6032817,0.5940922,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2025,0.58044964,0.5960126,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,swish_all,2026,0.7459316,0.65260947,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2024,0.48868707,0.53022134,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2025,0.53532076,0.55532366,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all,2026,0.56405205,0.5712145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2024,0.4918044,0.5294146,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2025,0.546988,0.5620015,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,softsign_all,2026,0.5657316,0.5681633,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2024,0.4971182,0.53196454,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2025,0.50902754,0.54313046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_sin001_all,2026,0.541518,0.5537422,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2024,0.66536534,0.63127565,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2025,0.6373821,0.6186188,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_tanh_dec_gelu,2026,0.6413641,0.6108921,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2024,0.60785633,0.60060084,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2025,0.58189785,0.5915968,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,enc_gelu_dec_tanh,2026,0.61091894,0.59107155,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2024,1.3870693,0.92383385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2025,1.3544577,0.89545,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,48.0,24,tanh_all_outtanh,2026,1.3684031,0.9129739,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2024,2.773818,1.3661808,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2025,2.1087224,1.2203686,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,gelu_all,2026,2.9312031,1.4053483,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2024,2.9465232,1.3970876,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2025,2.1314359,1.1993881,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,relu_all,2026,3.0505936,1.4184405,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2024,2.5685735,1.3003362,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2025,1.8128148,1.1130966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,swish_all,2026,2.6596696,1.3202852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2024,1.9433329,1.1219505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2025,1.2907429,0.9100268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all,2026,1.9251025,1.1254497,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2024,1.8607574,1.1058599,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2025,1.1625503,0.8630709,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,softsign_all,2026,1.7959545,1.0941508,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2024,1.889491,1.1114981,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2025,1.2221218,0.8872332,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_sin001_all,2026,1.8626901,1.1099148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2024,2.7519898,1.3624693,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2025,1.9626964,1.1719046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_tanh_dec_gelu,2026,2.859639,1.3924519,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2024,2.599688,1.3145614,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2025,1.896274,1.1348377,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,enc_gelu_dec_tanh,2026,3.0971384,1.4356716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2024,1.8047689,1.1243484,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2025,1.842488,1.1334615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,96.0,48,tanh_all_outtanh,2026,1.7101074,1.0911714,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2024,4.8942685,1.8629178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2025,4.1212096,1.753866,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2026,6.410479,2.1212795,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2024,6.5460258,2.2226236,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2025,5.175593,1.934065,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,relu_all,2026,8.457655,2.4860137,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2024,3.4419818,1.5167669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2025,3.2483196,1.447461,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,swish_all,2026,5.320495,1.8849611,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2024,2.5558522,1.2781074,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2025,3.1507828,1.3658372,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2026,3.5262713,1.4565934,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2024,2.9250276,1.3357341,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2025,2.7531755,1.266695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,softsign_all,2026,3.756375,1.4843398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2024,2.4718955,1.25735,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2025,2.9276357,1.3264941,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_sin001_all,2026,3.488178,1.4388894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2024,3.153658,1.4590435,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2025,2.6248665,1.3655447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_tanh_dec_gelu,2026,3.6121469,1.5361342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2024,4.5219655,1.7838382,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2025,3.753617,1.565943,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,enc_gelu_dec_tanh,2026,7.1383886,2.2345476,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2024,3.021556,1.3905045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2025,2.6106863,1.3376377,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2026,3.3567765,1.4740363,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2024,4.1418357,1.6368715,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2025,3.792426,1.6220459,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,gelu_all,2026,3.8493807,1.6440475,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2024,3.875374,1.5849913,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2025,3.8504934,1.6149604,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,relu_all,2026,4.930203,1.8744063,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2024,2.887794,1.3559654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2025,3.178632,1.444339,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,swish_all,2026,3.1542828,1.4632205,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2024,2.0336428,1.1573031,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2025,2.440556,1.2644035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all,2026,2.0603857,1.1360574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2024,2.08906,1.1556745,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2025,2.3707607,1.2564354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,softsign_all,2026,2.4814498,1.2531316,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2024,2.0844984,1.1664075,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2025,2.3769777,1.2503594,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_sin001_all,2026,2.0531213,1.1368122,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2024,2.771628,1.3116341,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2025,3.3988674,1.523315,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_tanh_dec_gelu,2026,2.8165317,1.3762026,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2024,3.3865008,1.4464915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2025,3.6320243,1.5504684,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,enc_gelu_dec_tanh,2026,3.500945,1.5401846,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2024,2.16266,1.1708378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2025,2.1968794,1.1884695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,336,tanh_all_outtanh,2026,1.8020723,1.0656596,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2024,4.137755,1.7753724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2025,3.6856995,1.6063348,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,gelu_all,2026,4.442517,1.7403678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2024,4.0503044,1.7449152,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2025,3.3609645,1.5594883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,relu_all,2026,4.492086,1.7741663,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2024,4.052727,1.7689923,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2025,3.27069,1.5316715,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,swish_all,2026,3.7440414,1.5850536,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2024,3.2242568,1.46036,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2025,4.5994205,1.7811183,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all,2026,3.1290512,1.3954586,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2024,3.7966022,1.6402748,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2025,3.3566267,1.5289103,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,softsign_all,2026,3.7740974,1.5604697,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2024,3.2243602,1.4568671,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2025,4.5473523,1.784758,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_sin001_all,2026,3.086686,1.4030364,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2024,4.4635243,1.8443023,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2025,3.3856776,1.5246158,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_tanh_dec_gelu,2026,3.3015735,1.4952514,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2024,4.517498,1.8064928,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2025,3.3406065,1.5561498,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,enc_gelu_dec_tanh,2026,3.7856622,1.5241083,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2024,3.3753228,1.4161621,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2025,3.4333074,1.5040301,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,720.0,720,tanh_all_outtanh,2026,3.085966,1.3459818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2024,0.37440783,0.40582713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2025,0.34908158,0.4074577,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,gelu_all,2026,0.36622396,0.41661033,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2024,0.38580936,0.40906093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2025,0.33647203,0.39988664,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,relu_all,2026,0.35401267,0.40581906,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2024,0.33559164,0.38483673,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2025,0.32579398,0.38556716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,swish_all,2026,0.3344685,0.38416755,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2024,0.3059151,0.37461048,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2025,0.30546284,0.37463257,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all,2026,0.33204588,0.38992447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2024,0.3388916,0.38124737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2025,0.30478966,0.373203,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,softsign_all,2026,0.3547122,0.38855556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2024,0.3323121,0.3870558,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2025,0.30918312,0.36879003,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_sin001_all,2026,0.35073122,0.40002158,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2024,0.34539428,0.3943045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2025,0.33674195,0.384413,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_tanh_dec_gelu,2026,0.36142185,0.40479118,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2024,0.32962865,0.39068568,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2025,0.33644304,0.39127246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,enc_gelu_dec_tanh,2026,0.3199272,0.38279986,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2024,0.4218945,0.41897738,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2025,0.46811208,0.4679954,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,24,tanh_all_outtanh,2026,0.41196975,0.42193457,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2024,0.4900985,0.46141505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2025,0.5300396,0.48027584,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,gelu_all,2026,0.50710946,0.48730034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2024,0.53447205,0.4766965,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2025,0.51711273,0.47417516,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,relu_all,2026,0.51131696,0.47474313,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2024,0.5162658,0.48375848,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2025,0.4948574,0.45990396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,swish_all,2026,0.49995506,0.47044554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2024,0.44239995,0.44508836,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2025,0.4381354,0.4470823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all,2026,0.4795192,0.45709088,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2024,0.43038505,0.42496812,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2025,0.47989148,0.4793127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,softsign_all,2026,0.5247045,0.46462196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2024,0.47610775,0.45724005,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2025,0.48341188,0.45641023,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_sin001_all,2026,0.49073645,0.44673675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2024,0.47720116,0.47233662,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2025,0.44539037,0.46401453,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_tanh_dec_gelu,2026,0.49464488,0.46993765,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2024,0.47121862,0.46085,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2025,0.50313413,0.45876354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,enc_gelu_dec_tanh,2026,0.48042014,0.4608176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2024,0.5404161,0.50633425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2025,0.57108665,0.51946867,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,96.0,48,tanh_all_outtanh,2026,0.55256337,0.50633156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2024,0.62225074,0.5653458,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2025,0.6084074,0.56172705,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,gelu_all,2026,0.6182398,0.5686197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2024,0.62573075,0.57624894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2025,0.58798856,0.55194515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,relu_all,2026,0.59227115,0.5238732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2024,0.58884317,0.55109346,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2025,0.6064703,0.57259274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,swish_all,2026,0.61601675,0.55040765,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2024,0.63331974,0.57868904,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2025,0.54423594,0.53771985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all,2026,0.5732377,0.5455809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2024,0.58535016,0.54737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2025,0.51805586,0.50380564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,softsign_all,2026,0.6124425,0.5620503,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2024,0.6152794,0.58466846,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2025,0.5444192,0.53081805,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_sin001_all,2026,0.51840246,0.50316674,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2024,0.66995966,0.5962695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2025,0.67300254,0.6061194,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_tanh_dec_gelu,2026,0.68957055,0.6112001,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2024,0.6637537,0.6158679,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2025,0.5888863,0.5406041,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,enc_gelu_dec_tanh,2026,0.57155997,0.54186076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2024,0.6786795,0.618338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2025,0.6351651,0.59165645,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,384.0,96,tanh_all_outtanh,2026,0.6191788,0.56734145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2024,1.1021423,0.8160235,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2025,0.83889866,0.6918455,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2026,0.7159355,0.6366839,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2024,0.8713295,0.70672786,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2025,0.91195667,0.7502029,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,relu_all,2026,0.796662,0.6864809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2024,0.82722205,0.70331234,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2025,0.8627163,0.7202931,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,swish_all,2026,0.87114197,0.73702335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2024,0.8344148,0.7274873,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2025,0.81930083,0.71479386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2026,0.75209844,0.67337835,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2024,1.0386767,0.81368953,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2025,0.84862846,0.73476595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,softsign_all,2026,0.81511635,0.70515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2024,0.85886467,0.74084777,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2025,0.76228577,0.6874703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2026,0.78821504,0.690913,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2024,0.8298217,0.7175367,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2025,0.90734667,0.73115456,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_tanh_dec_gelu,2026,0.93939596,0.7790039,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2024,1.1257988,0.8291342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2025,0.88332874,0.73692757,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,enc_gelu_dec_tanh,2026,0.86365557,0.7409498,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2024,0.7273594,0.6537631,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2025,0.97454524,0.7833273,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all_outtanh,2026,0.8117347,0.6940408,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2024,0.9035149,0.71312404,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2025,1.0968964,0.8053156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,gelu_all,2026,1.0073144,0.78207654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2024,0.8723679,0.7186338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2025,0.99195796,0.7628274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,relu_all,2026,1.0328228,0.7888317,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2024,1.039593,0.78812367,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2025,1.1160941,0.8069076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,swish_all,2026,1.072393,0.8223928,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2024,1.0373845,0.82158595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2025,0.9928012,0.8115013,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all,2026,0.9619313,0.78406054,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2024,0.94733864,0.78667176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2025,0.9010975,0.75062096,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,softsign_all,2026,0.9176622,0.75306886,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2024,1.0269504,0.82138747,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2025,0.98909116,0.809629,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_sin001_all,2026,1.0039967,0.80582017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2024,0.9712634,0.77709794,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2025,1.0332305,0.79698396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_tanh_dec_gelu,2026,0.9534374,0.74831146,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2024,0.8832056,0.7173486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2025,1.1765245,0.86852133,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,enc_gelu_dec_tanh,2026,0.8221018,0.6977874,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2024,1.0557978,0.8309855,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2025,1.0308738,0.8141425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,672,tanh_all_outtanh,2026,1.1004204,0.8508448,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2024,1.0454985,0.771849,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2025,1.301874,0.8809029,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,gelu_all,2026,1.370587,0.8748547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2024,1.1878395,0.82739455,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2025,1.327218,0.8384588,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,relu_all,2026,1.4465393,0.92377555,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2024,1.2896229,0.8827172,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2025,1.2971666,0.84671706,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,swish_all,2026,1.5460465,0.92017716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2024,0.89340323,0.70055175,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2025,0.64324456,0.5884896,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all,2026,0.51735806,0.524427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2024,0.63467884,0.5951253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2025,0.973006,0.70821494,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,softsign_all,2026,0.83825386,0.6938901,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2024,0.8035028,0.6773574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2025,0.9248049,0.69806665,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_sin001_all,2026,0.58428967,0.5637197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2024,1.1179692,0.77606034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2025,1.3229665,0.83202726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_tanh_dec_gelu,2026,1.4212193,0.8904752,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2024,1.2414672,0.8446643,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2025,1.0338322,0.74201703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,enc_gelu_dec_tanh,2026,1.11958,0.7748822,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2024,1.3194864,0.84684354,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2025,1.3184462,0.85064447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,24,tanh_all_outtanh,2026,1.2545652,0.7961117,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2024,0.4233308,0.4771352,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2025,0.35540617,0.4230244,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,gelu_all,2026,0.41021028,0.4554387,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2024,0.44749573,0.48509642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2025,0.50329465,0.5052047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,relu_all,2026,0.4842387,0.5123662,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2024,0.46408677,0.49925694,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2025,0.322995,0.40744823,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,swish_all,2026,0.43533006,0.47347435,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2024,0.32879472,0.40946177,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2025,0.3373514,0.4122543,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all,2026,0.33944362,0.42159307,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2024,0.3013426,0.39774472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2025,0.30142787,0.39005736,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,softsign_all,2026,0.3249135,0.4072,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2024,0.3250854,0.4099474,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2025,0.29874566,0.39036858,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_sin001_all,2026,0.35497656,0.43257475,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2024,0.39611483,0.4650648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2025,0.3520054,0.42991692,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_tanh_dec_gelu,2026,0.44380957,0.4856092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2024,0.3264879,0.41717905,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2025,0.30405846,0.39391258,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,enc_gelu_dec_tanh,2026,0.37391236,0.44742423,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2024,1.255443,0.7976173,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2025,1.2636331,0.809143,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,96.0,48,tanh_all_outtanh,2026,1.2560813,0.8031189,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2024,1.9188747,1.0889376,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2025,1.5475079,0.99125654,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,gelu_all,2026,1.3472745,0.8968806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2024,1.7999547,1.0807818,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2025,1.5989729,1.0070642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,relu_all,2026,1.2564738,0.8933721,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2024,1.9854969,1.1130309,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2025,1.2021743,0.8797104,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,swish_all,2026,1.3384651,0.90035385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2024,1.5112944,0.9731359,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2025,1.3600727,0.98107415,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all,2026,1.2435563,0.89379513,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2024,1.8002243,1.0459294,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2025,1.0956163,0.854447,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,softsign_all,2026,1.3130517,0.8959424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2024,1.5824232,0.97775036,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2025,1.2033514,0.9073195,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_sin001_all,2026,1.2193367,0.88322425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2024,2.1027079,1.1079619,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2025,1.5373522,0.9845415,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_tanh_dec_gelu,2026,1.4530551,0.96835744,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2024,2.3635924,1.2347038,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2025,1.6795119,1.001275,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,enc_gelu_dec_tanh,2026,1.5382024,1.0028629,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2024,1.5749369,1.0303226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2025,1.557225,1.0235145,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,384.0,96,tanh_all_outtanh,2026,1.6610577,1.0690432,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2024,5.7732935,2.0659616,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2025,4.2900443,1.7789972,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,gelu_all,2026,5.9250474,2.0650709,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2024,5.545142,2.0506124,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2025,3.759224,1.6854279,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,relu_all,2026,6.882388,2.2097554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2024,3.3248055,1.5579679,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2025,3.4238446,1.5814726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,swish_all,2026,4.3681507,1.7762975,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2024,2.8916168,1.3686836,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2025,2.615745,1.3493173,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all,2026,2.7990208,1.3825569,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2024,2.4418907,1.2992218,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2025,2.844893,1.4110575,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,softsign_all,2026,3.3409705,1.5188694,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2024,2.4887676,1.3039312,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2025,2.4086864,1.29678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_sin001_all,2026,2.6786282,1.3512006,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2024,3.509231,1.5121125,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2025,3.2256286,1.493281,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_tanh_dec_gelu,2026,4.159476,1.6499528,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2024,4.3823996,1.8384268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2025,4.26156,1.7979227,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,enc_gelu_dec_tanh,2026,4.483297,1.7943997,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2024,2.4562695,1.3114411,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2025,1.9554877,1.1376299,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,288,tanh_all_outtanh,2026,2.6519477,1.378809,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2024,6.5482755,2.2451952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2025,8.733291,2.6606898,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,gelu_all,2026,8.156285,2.5492716,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2024,6.490888,2.236444,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2025,10.580207,2.945597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,relu_all,2026,6.41349,2.2333436,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2024,5.2691927,2.0424056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2025,6.9000125,2.3654952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,swish_all,2026,6.9139977,2.344241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2024,3.4973435,1.582519,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2025,2.8440893,1.4002724,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all,2026,3.815702,1.6804198,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2024,3.2859752,1.5497847,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2025,2.4865713,1.3510243,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,softsign_all,2026,3.5920737,1.63454,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2024,3.3027537,1.5416121,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2025,2.54221,1.3394052,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_sin001_all,2026,3.3631363,1.5671517,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2024,5.807855,2.1044672,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2025,4.7309237,1.8487163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_tanh_dec_gelu,2026,6.746702,2.2180998,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2024,6.0445848,2.1492777,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2025,6.4759245,2.2756324,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,enc_gelu_dec_tanh,2026,7.3546476,2.3711748,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2024,3.0319893,1.4675099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2025,2.719999,1.3967276,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm2,672.0,672,tanh_all_outtanh,2026,2.8007188,1.4291373,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2024,0.1594434,0.16518077,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2025,0.14762434,0.15933102,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,gelu_all,2026,0.15251204,0.16115345,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2024,0.15900657,0.1627151,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2025,0.1543337,0.16163099,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,relu_all,2026,0.15740459,0.15949109,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2024,0.15038347,0.1642197,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2025,0.15075737,0.16070282,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,swish_all,2026,0.15015097,0.16196941,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2024,0.15851264,0.16865541,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2025,0.1522102,0.17286867,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all,2026,0.1595981,0.16970156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2024,0.15364648,0.1711196,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2025,0.1562608,0.17209397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,softsign_all,2026,0.15766352,0.16635834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2024,0.15912291,0.16857521,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2025,0.15142024,0.17241451,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_sin001_all,2026,0.15236898,0.16631834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2024,0.1602323,0.169506,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2025,0.15504713,0.16405068,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_tanh_dec_gelu,2026,0.15918729,0.16611062,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2024,0.15377371,0.16417012,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2025,0.15539818,0.1684126,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,enc_gelu_dec_tanh,2026,0.15635873,0.16481593,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2024,0.37709367,0.2875051,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2025,0.37046084,0.28595665,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,24,tanh_all_outtanh,2026,0.37328422,0.2859305,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2024,0.22501832,0.22250119,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2025,0.22926964,0.22642182,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2026,0.23548554,0.22958149,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2024,0.23534365,0.2236467,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2025,0.23629546,0.22512183,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,relu_all,2026,0.23776902,0.2268011,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2024,0.2186817,0.22164342,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2025,0.2273101,0.23287947,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,swish_all,2026,0.23292696,0.23464312,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2024,0.21712892,0.21957597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2025,0.23310821,0.23191638,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2026,0.22414623,0.23041195,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2024,0.22463179,0.22436233,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2025,0.22421359,0.22582927,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,softsign_all,2026,0.22282356,0.23250696,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2024,0.21934962,0.22159989,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2025,0.23069,0.229811,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_sin001_all,2026,0.2375782,0.24079698,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2024,0.2283206,0.22733371,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2025,0.21861951,0.21785335,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_tanh_dec_gelu,2026,0.22536758,0.23143649,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2024,0.23293006,0.22980337,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2025,0.22942564,0.22957176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,enc_gelu_dec_tanh,2026,0.24140993,0.23357056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2024,0.4056512,0.3184637,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2025,0.40653366,0.31873292,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2026,0.40354517,0.31670463,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2024,0.07249148,0.13104841,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2025,0.06851072,0.12876225,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,gelu_all,2026,0.07103042,0.1317783,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2024,0.06620308,0.12924536,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2025,0.071717076,0.13176745,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,relu_all,2026,0.07213682,0.13271613,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2024,0.06816313,0.12896885,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2025,0.06534191,0.12806559,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,swish_all,2026,0.06792037,0.1319505,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2024,0.06286605,0.12848695,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2025,0.06678247,0.13282287,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all,2026,0.06855337,0.13448924,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2024,0.066679396,0.13200416,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2025,0.06629049,0.1315521,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,softsign_all,2026,0.06818293,0.13629143,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2024,0.06559256,0.13114128,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2025,0.06579546,0.13268642,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_sin001_all,2026,0.06712223,0.1350862,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2024,0.06515039,0.12541346,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2025,0.06780104,0.1311042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_tanh_dec_gelu,2026,0.06748425,0.12932433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2024,0.06713724,0.13136019,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2025,0.06846951,0.13525717,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,enc_gelu_dec_tanh,2026,0.072071105,0.13619854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2024,0.20476419,0.24534886,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2025,0.20713219,0.24836324,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,24,tanh_all_outtanh,2026,0.2050441,0.2461049,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2024,0.12238421,0.19227344,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2025,0.123863555,0.19324444,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,gelu_all,2026,0.116759606,0.19112141,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2024,0.11988234,0.19300215,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2025,0.12266109,0.19254966,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,relu_all,2026,0.12676646,0.19974127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2024,0.11826125,0.19060393,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2025,0.11993148,0.1927564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,swish_all,2026,0.10770288,0.18388428,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2024,0.109502174,0.18861684,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2025,0.11150515,0.1894975,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all,2026,0.10289329,0.1814615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2024,0.114880905,0.19098571,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2025,0.11336604,0.19113262,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,softsign_all,2026,0.10846003,0.18491127,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2024,0.11380632,0.19059396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2025,0.10844014,0.19230857,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_sin001_all,2026,0.107549176,0.18549675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2024,0.105205275,0.17861633,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2025,0.11726455,0.18901804,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_tanh_dec_gelu,2026,0.10545681,0.17893578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2024,0.12097588,0.19827427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2025,0.11826249,0.19941874,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,enc_gelu_dec_tanh,2026,0.11899922,0.19886713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2024,0.22716542,0.27481058,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2025,0.2236862,0.2717107,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar2,96.0,96,tanh_all_outtanh,2026,0.22471699,0.27549076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2024,0.19622956,0.2593427,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2025,0.18924655,0.25483906,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,gelu_all,2026,0.20716651,0.26318547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2024,0.19981796,0.25822282,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2025,0.19420856,0.25549713,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,relu_all,2026,0.20423731,0.26097122,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2024,0.1955814,0.2596827,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2025,0.20364025,0.26344615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,swish_all,2026,0.19842204,0.25993612,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2024,0.20605268,0.28168806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2025,0.19202974,0.26558533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all,2026,0.1992413,0.2702915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2024,0.20510377,0.26565066,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2025,0.20275871,0.26804137,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,softsign_all,2026,0.2040658,0.26737905,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2024,0.20117868,0.27742678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2025,0.20021538,0.27035826,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_sin001_all,2026,0.1974482,0.26921883,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2024,0.20224006,0.26030165,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2025,0.20057756,0.26146325,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_tanh_dec_gelu,2026,0.20082426,0.2626186,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2024,0.20197815,0.27148837,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2025,0.20015204,0.26803535,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,enc_gelu_dec_tanh,2026,0.2013197,0.26788652,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2024,0.38639322,0.3966051,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2025,0.38686132,0.3963864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,24,tanh_all_outtanh,2026,0.39069977,0.40008187,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2024,0.34145528,0.35595632,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2025,0.3556345,0.3666588,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2026,0.34993142,0.3621788,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2024,0.3627188,0.36446688,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2025,0.3438175,0.35338387,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,relu_all,2026,0.36660975,0.37286487,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2024,0.35351995,0.36585864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2025,0.3716027,0.37229493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,swish_all,2026,0.35427937,0.3690368,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2024,0.39515197,0.3989331,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2025,0.33357048,0.3781133,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2026,0.38658607,0.40290517,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2024,0.36506647,0.3896509,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2025,0.35333875,0.37692648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,softsign_all,2026,0.35410252,0.38712555,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2024,0.35588968,0.38155547,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2025,0.34977135,0.38822198,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_sin001_all,2026,0.36917284,0.39575732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2024,0.38187316,0.3887701,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2025,0.35124233,0.37132606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2026,0.3515462,0.3719046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2024,0.36711475,0.3815246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2025,0.34787503,0.3740495,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_gelu_dec_tanh,2026,0.3640102,0.38245296,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2024,0.44818997,0.44343394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2025,0.469988,0.46323124,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all_outtanh,2026,0.45352852,0.44840997,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2024,0.22531672,0.26754493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2025,0.22207479,0.2658767,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,gelu_all,2026,0.22514,0.26873907,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2024,0.22299321,0.26482064,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2025,0.22533001,0.2667232,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,relu_all,2026,0.22405402,0.2669801,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2024,0.21896158,0.26501283,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2025,0.2225117,0.26889926,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,swish_all,2026,0.21877092,0.26590294,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2024,0.22188519,0.27117214,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2025,0.22093575,0.27108175,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all,2026,0.22595425,0.2720742,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2024,0.2175051,0.26699132,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2025,0.22064918,0.2705579,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,softsign_all,2026,0.22213942,0.2712244,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2024,0.2168832,0.26753896,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2025,0.22114472,0.27138773,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_sin001_all,2026,0.22143298,0.2704486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2024,0.22126007,0.26718032,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2025,0.22246064,0.2690894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_tanh_dec_gelu,2026,0.22374436,0.26846978,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2024,0.22184217,0.27055028,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2025,0.22263706,0.2716806,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,enc_gelu_dec_tanh,2026,0.22518955,0.2728599,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2024,0.34658805,0.34210178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2025,0.34637284,0.34302047,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,24,tanh_all_outtanh,2026,0.34200206,0.3410058,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2024,0.29775715,0.31393737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2025,0.29904532,0.3145851,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2026,0.29197434,0.31316468,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2024,0.30316466,0.3156071,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2025,0.3002678,0.3132045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,relu_all,2026,0.3008948,0.31659216,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2024,0.30365768,0.32102042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2025,0.29485485,0.31706148,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,swish_all,2026,0.29620856,0.31788164,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2024,0.29376134,0.32030627,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2025,0.29474923,0.31869856,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2026,0.28973144,0.31637135,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2024,0.29273537,0.31707674,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2025,0.29769424,0.3214648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,softsign_all,2026,0.29127258,0.31370243,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2024,0.30519462,0.3257472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2025,0.29139224,0.3158446,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_sin001_all,2026,0.2885923,0.3170486,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2024,0.2898717,0.3163421,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2025,0.28614452,0.3165879,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2026,0.2953307,0.3196392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2024,0.30026472,0.3186349,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2025,0.29522264,0.31899533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_gelu_dec_tanh,2026,0.29779637,0.31618574,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2024,0.39118183,0.37471035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2025,0.3930134,0.3747769,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all_outtanh,2026,0.3919508,0.37574413,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2024,0.1118611,0.15721275,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2025,0.11093433,0.15662736,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,gelu_all,2026,0.11758169,0.161853,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2024,0.11416835,0.16154385,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2025,0.11769865,0.16129254,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,relu_all,2026,0.11671615,0.16271834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2024,0.10666396,0.15551162,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2025,0.10867044,0.1551293,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,swish_all,2026,0.11074828,0.15902832,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2024,0.107340865,0.15933976,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2025,0.11352893,0.1607952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all,2026,0.108272456,0.16209708,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2024,0.11442861,0.16391449,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2025,0.10977958,0.16070703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,softsign_all,2026,0.10619683,0.15808605,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2024,0.11305561,0.16445726,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2025,0.111301355,0.16140625,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_sin001_all,2026,0.10921003,0.16233864,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2024,0.11194634,0.1579626,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2025,0.10971482,0.15638241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_tanh_dec_gelu,2026,0.113765374,0.16075093,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2024,0.10712327,0.15826033,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2025,0.11240798,0.1608651,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,enc_gelu_dec_tanh,2026,0.11446471,0.16355585,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2024,0.22895788,0.24659733,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2025,0.22774269,0.2438759,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,24,tanh_all_outtanh,2026,0.22589195,0.2467176,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2024,0.19350444,0.22968131,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2025,0.20098503,0.23615801,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,gelu_all,2026,0.19130814,0.23295203,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2024,0.1910487,0.22745597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2025,0.20304929,0.23592034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,relu_all,2026,0.20081973,0.23637797,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2024,0.19121468,0.22905675,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2025,0.19488162,0.23303424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,swish_all,2026,0.19525339,0.23557061,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2024,0.18926886,0.22644502,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2025,0.1825111,0.23054169,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all,2026,0.18688747,0.22758268,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2024,0.18299134,0.22610812,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2025,0.17833398,0.22730011,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,softsign_all,2026,0.18653953,0.2276982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2024,0.17937455,0.2212074,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2025,0.1789938,0.2271833,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_sin001_all,2026,0.18453315,0.23018554,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2024,0.17756836,0.2212096,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2025,0.18265803,0.22658117,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_tanh_dec_gelu,2026,0.1809448,0.23117876,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2024,0.19121823,0.23025398,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2025,0.19389105,0.23336613,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,enc_gelu_dec_tanh,2026,0.19669092,0.23993766,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2024,0.26524022,0.28477678,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2025,0.2652688,0.28557578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar5,96.0,96,tanh_all_outtanh,2026,0.2633589,0.28615552,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2024,0.26778734,0.17609826,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2025,0.27112508,0.18342252,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,gelu_all,2026,0.26449105,0.17861138,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2024,0.26921514,0.17582066,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2025,0.2685873,0.17805208,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,relu_all,2026,0.26626438,0.17568515,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2024,0.26211357,0.17528157,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2025,0.26730686,0.18314488,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,swish_all,2026,0.26790443,0.18356052,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2024,0.27264178,0.18429683,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2025,0.2718631,0.18934008,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all,2026,0.26558596,0.18122865,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2024,0.26985395,0.18189241,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2025,0.26866716,0.18486501,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,softsign_all,2026,0.27034214,0.18645711,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2024,0.26660287,0.18085156,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2025,0.26416096,0.18199152,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_sin001_all,2026,0.2635429,0.17919931,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2024,0.26764566,0.17790458,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2025,0.26911643,0.1834,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_tanh_dec_gelu,2026,0.25962168,0.1769425,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2024,0.2651984,0.17873707,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2025,0.26881832,0.18770897,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,enc_gelu_dec_tanh,2026,0.26746702,0.18338469,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2024,0.32723904,0.24366976,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2025,0.32768735,0.24682821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,24,tanh_all_outtanh,2026,0.3264627,0.24377944,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2024,0.36361912,0.25927916,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2025,0.3679862,0.26075688,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,gelu_all,2026,0.3659708,0.26529378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2024,0.36740395,0.26209253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2025,0.35955274,0.25591034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,relu_all,2026,0.36317536,0.26020566,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2024,0.36938176,0.26533926,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2025,0.36714152,0.26300892,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,swish_all,2026,0.34961194,0.2545379,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2024,0.36065122,0.2594365,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2025,0.3585349,0.2575021,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all,2026,0.36315697,0.2632759,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2024,0.36471966,0.26015744,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2025,0.35394076,0.25549248,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,softsign_all,2026,0.36842895,0.2628249,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2024,0.36208192,0.25943863,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2025,0.34676006,0.2530105,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_sin001_all,2026,0.36391008,0.26438364,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2024,0.36318386,0.26142848,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2025,0.35464695,0.25724274,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_tanh_dec_gelu,2026,0.36020276,0.26180232,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2024,0.37215665,0.26841998,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2025,0.36988983,0.26292163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,enc_gelu_dec_tanh,2026,0.35817945,0.26024932,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2024,0.38460213,0.2981085,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2025,0.37917846,0.29297572,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar6,96.0,96,tanh_all_outtanh,2026,0.38143596,0.29662892,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2024,2.9334366,1.1211437,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2025,3.0890582,1.1204982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,gelu_all,2026,5.5612526,1.6229733,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2024,3.4565303,1.3380142,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2025,2.1691716,1.053881,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,relu_all,2026,4.2164717,1.353597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2024,4.675984,1.3590381,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2025,4.6324143,1.4382193,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,swish_all,2026,3.633953,1.2392821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2024,3.8713832,1.2635838,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2025,3.8073585,1.287596,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all,2026,3.8066092,1.262187,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2024,4.748682,1.4068303,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2025,5.0490084,1.4137641,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,softsign_all,2026,4.8679852,1.43451,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2024,4.936748,1.4159821,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2025,4.8725605,1.3885226,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_sin001_all,2026,4.152933,1.3175167,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2024,4.677445,1.282389,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2025,3.4664154,1.2394272,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_tanh_dec_gelu,2026,2.5613112,1.1227602,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2024,3.9491775,1.3138992,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2025,5.1302834,1.5083163,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,enc_gelu_dec_tanh,2026,3.9410784,1.2961899,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2024,10.683593,1.9276668,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2025,10.862744,2.0141761,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,24,tanh_all_outtanh,2026,10.891997,2.039839,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2024,8.862831,1.7519958,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2025,7.164163,1.7418433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,gelu_all,2026,7.881747,1.729035,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2024,9.720103,1.7790359,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2025,9.594998,1.7694712,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,relu_all,2026,7.2109976,1.632218,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2024,8.203859,1.6167884,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2025,8.085408,1.6786042,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,swish_all,2026,5.596444,1.459704,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2024,6.9132752,1.4902549,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2025,6.18864,1.5632026,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all,2026,5.9194183,1.4877433,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2024,5.1483965,1.2993912,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2025,5.3515215,1.4338472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,softsign_all,2026,6.792721,1.5689533,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2024,6.9795327,1.4825952,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2025,6.230397,1.6089076,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_sin001_all,2026,5.0916605,1.4170915,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2024,6.52806,1.4379994,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2025,4.2878194,1.3232746,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_tanh_dec_gelu,2026,4.0930047,1.2478472,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2024,6.2789674,1.5100296,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2025,7.8850017,1.7633708,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,enc_gelu_dec_tanh,2026,6.81481,1.6701796,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2024,10.527072,1.7037497,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2025,10.474581,1.7526273,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar7,96.0,96,tanh_all_outtanh,2026,10.5101,1.7814595,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2024,0.2161438,0.26479378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2025,0.2191222,0.266155,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,gelu_all,2026,0.21766281,0.26556602,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2024,0.2198939,0.26557985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2025,0.21967791,0.26636285,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,relu_all,2026,0.2202307,0.2664578,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2024,0.21817426,0.26779416,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2025,0.21622755,0.265397,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,swish_all,2026,0.21712941,0.26613697,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2024,0.21404345,0.26732394,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2025,0.2140322,0.26752043,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all,2026,0.22121415,0.27229473,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2024,0.21722877,0.2695017,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2025,0.21848857,0.27070898,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,softsign_all,2026,0.21605201,0.26697838,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2024,0.2142486,0.2664645,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2025,0.21893607,0.27336985,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_sin001_all,2026,0.21485646,0.26672378,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2024,0.21475539,0.26664004,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2025,0.21709588,0.2676929,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_tanh_dec_gelu,2026,0.21659106,0.26660538,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2024,0.21588968,0.26958013,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2025,0.21626665,0.2674845,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,enc_gelu_dec_tanh,2026,0.21948609,0.27045056,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2024,0.33789456,0.34373653,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2025,0.33809474,0.3437113,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,24,tanh_all_outtanh,2026,0.3383219,0.34317178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2024,0.3150966,0.33766732,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2025,0.31466395,0.33741894,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,gelu_all,2026,0.31152728,0.3348852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2024,0.3189774,0.3375556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2025,0.31807682,0.33832893,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,relu_all,2026,0.30610934,0.33124927,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2024,0.31395677,0.33768034,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2025,0.3145075,0.33705923,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,swish_all,2026,0.31051266,0.33596054,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2024,0.31374702,0.34115615,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2025,0.3154617,0.340092,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all,2026,0.30484906,0.33366424,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2024,0.31059724,0.33631852,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2025,0.30022207,0.3316144,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,softsign_all,2026,0.30596095,0.3354667,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2024,0.3089489,0.33952138,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2025,0.30840993,0.33410165,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_sin001_all,2026,0.30948767,0.3380575,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2024,0.31549203,0.343171,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2025,0.31833056,0.3424087,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_tanh_dec_gelu,2026,0.31274807,0.33608648,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2024,0.31748307,0.3418493,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2025,0.31462666,0.34072307,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,enc_gelu_dec_tanh,2026,0.30545202,0.33240545,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2024,0.38727257,0.3811246,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2025,0.39313498,0.3892982,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar8,96.0,96,tanh_all_outtanh,2026,0.39071906,0.38495338,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2024,0.9305318,0.7732233,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2024,1.0052762,0.80893046,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2024,1.0121492,0.80991375,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2024,0.41913968,0.4517361,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2024,0.40315333,0.44106236,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2024,1.5741937,1.0260118,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2024,1.6124907,1.0340726,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2024,1.6928592,1.0286397,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2024,1.7164084,1.0697411,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2024,1.7785288,1.0929987,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2024,5.897227,1.6575555,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2024,6.006028,1.7141142,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2024,5.423634,1.6119874,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2024,5.5154757,1.6336477,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2024,5.163487,1.5531925,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2024,4.930425,1.5081631,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2024,4.8986616,1.5021435,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2024,0.37179664,0.40538013,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2024,0.50402355,0.48654467,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2024,0.6187681,0.55322266,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2024,0.6539041,0.56404537,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2024,1.0743618,0.8360379,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2024,1.0142795,0.8111358,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2024,0.44296995,0.47653612,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2024,0.40449744,0.45241138,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2024,0.33686465,0.40082628,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2024,1.1812613,0.8699202,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2024,1.5864598,1.0219615,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2024,1.8732016,1.1049209,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2024,1.7793418,1.0927285,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2024,5.853008,1.6454924,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2024,5.917006,1.6683402,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2024,5.8858104,1.6615496,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2024,5.681908,1.6655463,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2024,5.6825843,1.6695347,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2024,4.9708414,1.5217192,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2024,4.905064,1.5033721,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2024,0.38154963,0.4112969,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2024,0.5146911,0.49645993,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2024,0.4940928,0.48285514,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2024,0.46428803,0.46956453,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2024,0.6889085,0.58737665,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2024,0.9700721,0.7880629,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2024,1.2902298,0.90911794,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2024,0.44999003,0.4778691,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2024,0.3478069,0.4105247,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2024,1.1411182,0.8620337,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2024,1.6034241,1.0233965,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2024,1.6146104,1.0348463,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2024,1.6637204,1.0199354,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2024,1.7207929,1.059259,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2024,5.9863143,1.6866277,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2024,5.9111147,1.6684716,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2024,5.688128,1.6689173,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2024,5.525648,1.6364263,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2024,5.4969783,1.6299456,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2024,5.1766324,1.5559366,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2024,5.4433036,1.6048212,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2024,0.48659408,0.4857304,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2024,0.51224494,0.49639782,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2024,0.48694634,0.4761331,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2024,0.7291494,0.60758597,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2024,0.6598683,0.5702071,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2025,0.9218356,0.7560096,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2026,1.1409702,0.85969687,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2025,1.0409504,0.80590004,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2026,1.064302,0.82722485,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2025,1.0042205,0.7914519,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2026,0.41220513,0.4507917,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2025,0.3299719,0.38755724,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2026,0.35956898,0.42436486,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2025,0.33553186,0.39757586,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2026,0.3544646,0.4168137,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2025,1.4835575,0.98846483,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2026,1.1628829,0.8608356,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2025,1.4762564,0.9799098,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2026,1.5250041,0.98580664,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2025,1.4957343,0.9529018,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2026,1.956032,1.1313317,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2025,1.7022285,1.0522252,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2026,1.8480916,1.1020213,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2025,1.749141,1.0634387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2026,6.0159254,1.6956387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2025,5.525545,1.6018264,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2026,5.883407,1.6618712,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2025,5.831536,1.6808671,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2026,5.8255997,1.6475365,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2025,5.591269,1.621789,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2026,5.632314,1.633613,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2025,5.610804,1.6218474,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2026,5.665502,1.6558313,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2025,5.2953796,1.575504,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2026,5.0159593,1.5169939,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2025,5.2339573,1.5714399,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2026,4.9816933,1.5019976,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2025,5.1807923,1.5590864,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2026,0.42828026,0.4434018,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2025,0.38973445,0.4137659,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2026,0.5138998,0.5074673,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2025,0.52821076,0.5003911,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2026,0.51366335,0.50137687,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2025,0.6344136,0.57042044,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2026,0.44661626,0.4522832,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2025,0.6438912,0.5667087,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2026,0.69678456,0.58858806,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_gelu_dec_tanh,2026,0.9773636,0.785366,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2025,0.949667,0.7752615,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,softsign_all,2026,1.072529,0.82959384,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2025,1.2665856,0.894562,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_sin001_all,2026,1.0645102,0.82747906,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2025,0.37882465,0.43255204,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,gelu_all,2026,0.35137248,0.40400824,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2025,0.35209998,0.412548,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all_outtanh,2026,0.35950372,0.41315868,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2025,1.0841317,0.83070016,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_tanh_dec_gelu,2026,1.4948986,0.98041147,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2025,1.4021631,0.9522591,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all,2026,1.4772804,0.9732618,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2025,1.4751629,0.9797048,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_gelu_dec_tanh,2026,1.7072985,1.0388275,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2025,1.5585072,0.98391694,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,softsign_all,2026,1.8138036,1.0872291,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2025,1.7706803,1.0722014,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_sin001_all,2026,1.8454691,1.101378,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2025,5.5242486,1.6047727,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,gelu_all,2026,6.073146,1.7048895,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2025,5.425087,1.5843105,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all_outtanh,2026,5.858403,1.6801226,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2025,5.839406,1.6701087,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_tanh_dec_gelu,2026,5.4358506,1.5890085,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2025,5.728926,1.643323,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all,2026,5.4108005,1.5819899,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2025,5.5973825,1.619747,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_gelu_dec_tanh,2026,5.042817,1.5172504,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2025,5.269245,1.5745516,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,softsign_all,2026,5.0112395,1.5089052,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2025,5.4936953,1.6132616,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_sin001_all,2026,5.0043344,1.5056493,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2025,0.48531187,0.48200792,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,gelu_all,2026,0.44646892,0.45219052,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2025,0.53285944,0.5116996,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all_outtanh,2026,0.4901146,0.48395723,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2025,0.46953216,0.45949945,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_tanh_dec_gelu,2026,0.5740799,0.53077793,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2025,0.68377316,0.5880719,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all,2026,0.71279794,0.60069346,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2025,0.65495455,0.5742193,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,enc_tanh_dec_gelu,2025,1.0338383,0.81408,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,gelu_all,2026,1.0113021,0.79971915,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all,2025,1.0031016,0.79098684,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,96,tanh_all_outtanh,2026,1.2579579,0.8856888,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_gelu_dec_tanh,2025,0.38261944,0.4214387,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,enc_tanh_dec_gelu,2026,0.3772002,0.43308398,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,softsign_all,2025,0.3614022,0.42218035,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_all,2026,0.3547707,0.4158022,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,96,tanh_sin001_all,2025,0.35555232,0.4160558,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,enc_gelu_dec_tanh,2026,1.1718314,0.8602133,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,gelu_all,2025,1.102727,0.83296645,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,softsign_all,2026,1.4494824,0.96023834,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_all_outtanh,2025,1.5353756,1.0001142,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,192,tanh_sin001_all,2026,1.4760118,0.9731402,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,enc_tanh_dec_gelu,2025,1.803418,1.0838039,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,gelu_all,2026,1.7110773,1.0435557,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all,2025,1.7536024,1.0646598,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Exchange,96.0,336,tanh_all_outtanh,2026,1.8430427,1.0938642,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_gelu_dec_tanh,2025,5.4854207,1.5964121,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,enc_tanh_dec_gelu,2026,5.8696823,1.6592878,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,softsign_all,2025,5.478146,1.5958874,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_all,2026,5.8281016,1.6488516,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,24,tanh_sin001_all,2025,5.4242315,1.5846837,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,enc_gelu_dec_tanh,2026,5.5897136,1.6241179,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,gelu_all,2025,5.8243604,1.6661907,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,softsign_all,2026,5.3917403,1.5751057,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_all_outtanh,2025,5.912746,1.7025396,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,36,tanh_sin001_all,2026,5.413343,1.5822867,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,enc_tanh_dec_gelu,2025,5.1023793,1.5445724,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,gelu_all,2026,5.1470184,1.5432361,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all,2025,5.174946,1.5578707,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,ILI,36.0,48,tanh_all_outtanh,2026,5.4802456,1.6043094,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_gelu_dec_tanh,2025,0.39499378,0.41994923,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,enc_tanh_dec_gelu,2026,0.50252515,0.4926185,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,softsign_all,2025,0.51467955,0.5004748,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_all,2026,0.52558184,0.5111753,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,192,tanh_sin001_all,2025,0.5053542,0.49348652,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,enc_gelu_dec_tanh,2026,0.42671132,0.43091565,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,gelu_all,2025,0.49135208,0.48333994,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,softsign_all,2026,0.68317765,0.5892311,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_all_outtanh,2025,0.6226316,0.5454255,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: additional datasets,Informer,Weather,96.0,336,tanh_sin001_all,2026,0.67923516,0.5792761,.aris/phase5_router_oracle_eval_20260601_all3seeds_granfix_taskctx/phase5_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_tanh_dec_gelu,2024,0.29476193,0.38564542,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_all,2024,0.2928211,0.38690075,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,enc_gelu_dec_tanh,2024,0.7225885,0.39505044,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,softsign_all,2024,0.72547466,0.40464196,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,gelu_all,2024,0.2811604,0.37579787,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_all_outtanh,2024,0.33083418,0.41383258,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_tanh_dec_gelu,2024,0.36183792,0.43194836,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_all,2024,0.3340013,0.42330918,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,enc_gelu_dec_tanh,2024,0.73528135,0.40051425,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,softsign_all,2024,0.7428807,0.40487623,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_all_outtanh,2024,0.8496706,0.4485307,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_all_outtanh,2024,0.32896203,0.40886807,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,enc_tanh_dec_gelu,2024,0.71429944,0.39807025,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_all,2024,0.71541905,0.39766604,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,enc_gelu_dec_tanh,2024,0.28392324,0.3788092,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,softsign_all,2024,0.27979392,0.3781411,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_sin001_all,2024,0.27918184,0.37804952,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_all_outtanh,2024,0.3520031,0.4337396,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,enc_tanh_dec_gelu,2024,0.74764824,0.40930712,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_all,2024,0.7544622,0.40769103,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,enc_gelu_dec_tanh,2024,0.7563695,0.4161739,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,softsign_all,2024,0.2899995,0.38538158,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_sin001_all,2024,0.29144377,0.38483003,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_all_outtanh,2024,0.8073007,0.4239349,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,enc_tanh_dec_gelu,2024,0.2879392,0.38388482,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,192,tanh_all,2024,0.2790692,0.3777772,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,softsign_all,2024,0.32098153,0.4165295,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,tanh_sin001_all,2024,0.33323595,0.42318904,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_all_outtanh,2024,0.8304148,0.4284892,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,enc_tanh_dec_gelu,2024,0.7455718,0.4126747,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_all,2024,0.738366,0.40632322,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2024,0.70683783,0.3945187,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2024,0.7493706,0.4047412,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2024,0.76666105,0.42183554,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2024,0.28170848,0.37617865,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2024,0.3079549,0.4007398,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2024,0.73602456,0.4056702,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2024,0.73634744,0.40672192,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2024,0.2773028,0.37465695,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2024,0.70111996,0.39025256,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2024,0.30755183,0.40163395,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2024,0.7252719,0.39455998,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2026,0.2782687,0.373275,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2025,0.72862023,0.3924235,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2026,0.67559946,0.37460813,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2025,0.30915505,0.40360406,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2026,0.7577309,0.40483505,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2025,0.81860703,0.44259605,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2026,0.76616013,0.41761005,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,gelu_all,2026,0.29173276,0.38627386,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2026,0.75247335,0.41123328,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2025,0.8089495,0.4389619,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2025,0.27301013,0.36847243,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,gelu_all,2026,0.6780653,0.3756529,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2025,0.26676333,0.3651754,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2026,0.27818567,0.3718294,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,96,tanh_sin001_all,2025,0.7068367,0.39156276,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2026,0.27974415,0.37838194,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2025,0.767386,0.41433752,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2026,0.7430457,0.39823544,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,softsign_all,2025,0.83297837,0.45511508,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_sin001_all,2026,0.7748833,0.4169899,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,336,enc_gelu_dec_tanh,2025,0.31598964,0.4092416,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_sin001_all,2025,0.77975285,0.42299896,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2024,0.323923110961914,0.369240939617157,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2025,0.3264374136924743,0.3714931011199951,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,gelu_ffn_linear,2026,0.3272788524627685,0.3710361421108246,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2024,0.3302719593048095,0.3689552545547485,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2025,0.3335877954959869,0.3714663982391357,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,softsign_ffn_linear,2026,0.3307618200778961,0.3702249825000763,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2024,0.3293180763721466,0.3681323528289795,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2025,0.3333500325679779,0.3709285259246826,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_ffn_linear,2026,0.3303804695606231,0.3700598180294037,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2024,0.3293248414993286,0.3681319653987884,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2025,0.3333870768547058,0.3709419965744018,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,168,tanh_sin001_ffn_linear,2026,0.3304022550582886,0.3700723946094513,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2024,0.3286780118942261,0.3846927583217621,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2025,0.3288261592388153,0.3851226270198822,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2026,0.3278459310531616,0.383330762386322,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2024,0.337920993566513,0.3867063820362091,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2025,0.3394652903079986,0.3881032168865204,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_outtanh,2026,0.3345776498317718,0.3830538988113403,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2024,0.3333571851253509,0.3824288547039032,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2025,0.33510822057724,0.3838671743869781,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,softsign_ffn_linear,2026,0.3314389586448669,0.3814709186553955,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2024,0.3328077495098114,0.3817491233348846,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2025,0.3348958194255829,0.3830414414405823,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2026,0.3318679630756378,0.3813750743865967,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2024,0.3394889831542969,0.3855921924114227,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2025,0.3442534506320953,0.3886013329029083,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2026,0.3384269475936889,0.3857076466083526,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2024,0.3328277766704559,0.3817383944988251,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2025,0.3349346816539764,0.383037805557251,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_linear,2026,0.3319099545478821,0.3813953101634979,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2024,0.3395236134529114,0.3856055736541748,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2025,0.3442866504192352,0.3885962963104248,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_sin001_ffn_outtanh,2026,0.3384771049022674,0.3857372999191284,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2024,0.3802047967910766,0.4226802885532379,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2025,0.3801805377006531,0.4228539764881134,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_linear,2026,0.3822573721408844,0.4235342741012573,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2024,0.383218914270401,0.4234017431735992,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2025,0.3845020830631256,0.4240584075450897,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,gelu_ffn_outtanh,2026,0.3860163986682892,0.4246918261051178,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2024,0.3767648935317993,0.4172653555870056,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2025,0.3788025975227356,0.4185667037963867,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,softsign_ffn_linear,2026,0.3793773949146271,0.4188274443149566,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2024,0.3766057193279266,0.4167724549770355,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2025,0.3788358867168426,0.418038934469223,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_linear,2026,0.3796843588352203,0.418846070766449,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2024,0.3800530731678009,0.4190406799316406,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2025,0.382222980260849,0.4201197922229767,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_ffn_outtanh,2026,0.3823640942573547,0.4202401638031006,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2024,0.3766026198863983,0.416758120059967,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2025,0.3788292407989502,0.4180142879486084,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_linear,2026,0.3796885907649994,0.4188345670700073,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2024,0.3800658285617828,0.4190440475940704,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2025,0.382230132818222,0.420115053653717,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,720,tanh_sin001_ffn_outtanh,2026,0.3823779821395874,0.4202413856983185,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2024,0.1665766388177871,0.2554519772529602,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2025,0.1653865128755569,0.2532413303852081,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,gelu_ffn_linear,2026,0.1648033857345581,0.254495233297348,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2024,0.1679669022560119,0.2556400299072265,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2025,0.166931077837944,0.2532699108123779,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,softsign_ffn_linear,2026,0.1665147840976715,0.2547541558742523,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2024,0.1679062247276306,0.2552810609340668,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2025,0.1665409058332443,0.2527976930141449,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_ffn_linear,2026,0.1662133932113647,0.2540412247180938,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2024,0.1679053753614425,0.2552722692489624,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2025,0.1665458232164383,0.2527951896190643,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,96,tanh_sin001_ffn_linear,2026,0.1662290096282959,0.2540435194969177,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2024,0.2615467607975006,0.320020467042923,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2025,0.2615745961666107,0.3210359215736389,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_linear,2026,0.2650949954986572,0.3215724527835846,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2024,0.2672391831874847,0.323697566986084,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2025,0.2679511904716491,0.3250617682933807,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,gelu_ffn_outtanh,2026,0.2699871063232422,0.3243671655654907,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2024,0.2612397670745849,0.3191218078136444,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2025,0.2618760764598846,0.3205674588680267,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,softsign_ffn_linear,2026,0.267078697681427,0.3216643035411834,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2024,0.2612475454807281,0.3189163208007812,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2025,0.261881560087204,0.3202909231185913,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_linear,2026,0.2672422230243683,0.3215407431125641,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2024,0.2667351365089416,0.3229451179504394,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2025,0.2679049074649811,0.324852854013443,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_ffn_outtanh,2026,0.2702262997627258,0.3236980438232422,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2024,0.2612520754337311,0.3189117908477783,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2025,0.2618929147720337,0.3202927112579345,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_linear,2026,0.2672572731971741,0.321544885635376,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2024,0.2667417526245117,0.3229407072067261,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2025,0.2679119706153869,0.32484832406044,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,288,tanh_sin001_ffn_outtanh,2026,0.2702353894710541,0.3236964643001556,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2024,0.3557484149932861,0.3775693774223327,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2025,0.3555823564529419,0.3776026666164398,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_linear,2026,0.3543667197227478,0.3769786357879638,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2024,0.3597329556941986,0.3789574205875397,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2025,0.3582035601139068,0.3795951008796692,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,gelu_ffn_outtanh,2026,0.3578328490257263,0.3786992728710174,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2024,0.3593680262565613,0.3785954713821411,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2025,0.3595236837863922,0.3787432610988617,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,softsign_ffn_linear,2026,0.3582434952259063,0.3775976896286011,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2024,0.3593073785305023,0.3782338500022888,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2025,0.3592987656593323,0.3782879412174225,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_linear,2026,0.3582920730113983,0.3774398267269134,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2024,0.3623960018157959,0.3792531192302704,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2025,0.3615551292896271,0.3803972005844116,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_ffn_outtanh,2026,0.3613454103469848,0.3791247308254242,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2024,0.3593111634254455,0.3782287240028381,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2025,0.3593010008335113,0.3782816529273987,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_linear,2026,0.3583030998706817,0.3774463236331939,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2024,0.36240354180336,0.3792477548122406,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2025,0.3615574836730957,0.3803922832012176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTm2,336.0,672,tanh_sin001_ffn_outtanh,2026,0.3613563477993011,0.3791237473487854,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2024,0.0649310201406478,0.1316050887107849,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2025,0.0652618631720542,0.131599485874176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,gelu_ffn_linear,2026,0.0661580264568328,0.1338299363851547,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2024,0.0650874823331832,0.1305698454380035,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2025,0.064795896410942,0.1314592361450195,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,softsign_ffn_linear,2026,0.0656402185559272,0.1310532391071319,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2024,0.0654005482792854,0.1309328228235244,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2025,0.0645961016416549,0.1298500597476959,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_ffn_linear,2026,0.0655691027641296,0.1318099647760391,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2024,0.0653931349515914,0.1309512704610824,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2025,0.0645509138703346,0.1297459304332733,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,24,tanh_sin001_ffn_linear,2026,0.0655759125947952,0.1315716058015823,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2024,0.0993164405226707,0.1795003712177276,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2025,0.0999809131026268,0.1794519573450088,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,gelu_ffn_linear,2026,0.0997001901268959,0.1794843673706054,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2024,0.0982349440455436,0.1779012829065323,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2025,0.0985796451568603,0.1770824491977691,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,softsign_ffn_linear,2026,0.0988364964723587,0.1778745353221893,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2024,0.098258689045906,0.177519217133522,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2025,0.0989435762166976,0.178747147321701,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_ffn_linear,2026,0.0995343551039695,0.1792143583297729,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2024,0.0982910394668579,0.1774990856647491,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2025,0.0989445075392723,0.1787374019622802,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar2,96.0,96,tanh_sin001_ffn_linear,2026,0.0995070859789848,0.1791776418685913,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2024,0.2763615548610687,0.3013941049575805,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2025,0.2800716161727905,0.3035431504249573,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,gelu_ffn_linear,2026,0.2806704938411712,0.3042633831501007,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2024,0.2798260152339935,0.3032223582267761,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2025,0.283334732055664,0.3056888878345489,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,softsign_ffn_linear,2026,0.2878279685974121,0.3096291422843933,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2024,0.2794919610023498,0.3032283782958984,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2025,0.2821522951126098,0.3035987615585327,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_ffn_linear,2026,0.2842052280902862,0.3053604662418365,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2024,0.2795168459415436,0.3031707406044006,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2025,0.2819921374320984,0.3035647571086883,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,24,tanh_sin001_ffn_linear,2026,0.2840909659862518,0.3052870631217956,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2024,0.4477527439594269,0.4193106591701507,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2025,0.4462906718254089,0.4203408658504486,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_linear,2026,0.4451843202114105,0.4154898822307586,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2024,0.4908823668956756,0.430862545967102,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2025,0.4914367496967315,0.4294028878211975,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,gelu_ffn_outtanh,2026,0.4863777756690979,0.4259832203388214,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2024,0.4505556225776672,0.4181805253028869,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2025,0.4555118381977081,0.421279639005661,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,softsign_ffn_linear,2026,0.4528428912162781,0.4186993241310119,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2024,0.4502849876880646,0.4181248247623443,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2025,0.4533994197845459,0.4203450679779053,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_linear,2026,0.4506653249263763,0.4179311394691467,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2024,0.4955626428127289,0.4314562082290649,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2025,0.4960492849349975,0.4323900640010834,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_ffn_outtanh,2026,0.4898048341274261,0.4280861616134643,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2024,0.4502809047698974,0.4181233048439026,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2025,0.4533104002475738,0.4203459024429321,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_linear,2026,0.4505689740180969,0.4179059565067291,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2024,0.497973084449768,0.4339292645454407,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2025,0.4958961009979248,0.432342529296875,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar3,96.0,96,tanh_sin001_ffn_outtanh,2026,0.4898436069488525,0.4281053841114044,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2024,0.1138628721237182,0.1611057817935943,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2025,0.1155915930867195,0.1635989546775818,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,gelu_ffn_linear,2026,0.1149209812283515,0.1643429100513458,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2024,0.1133666560053825,0.1610956192016601,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2025,0.1149992197751998,0.1654264628887176,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,softsign_ffn_linear,2026,0.1129243895411491,0.1637016683816909,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2024,0.1130341365933418,0.1603801250457763,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2025,0.1134357303380966,0.1618496477603912,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_ffn_linear,2026,0.1133462637662887,0.1641501635313034,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2024,0.1130522117018699,0.1603515148162841,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2025,0.1134065836668014,0.1617853790521621,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,24,tanh_sin001_ffn_linear,2026,0.1133202612400055,0.1641471534967422,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2024,0.1762588918209076,0.2228520363569259,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2025,0.1761758029460907,0.22146637737751,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_linear,2026,0.1766643822193145,0.2220288217067718,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2024,0.2050019055604934,0.2362672537565231,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2025,0.2045569866895675,0.2360542714595794,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,gelu_ffn_outtanh,2026,0.2052624672651291,0.2367521375417709,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2024,0.1733007729053497,0.2222160696983337,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2025,0.1736641228199005,0.2222610861063003,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,softsign_ffn_linear,2026,0.1767835319042205,0.2277265340089798,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2024,0.1764736324548721,0.2284979075193405,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2025,0.1726597845554351,0.2186966836452484,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_linear,2026,0.1759245246648788,0.2275038808584213,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2024,0.2039974182844162,0.2358430176973343,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2025,0.2039380818605423,0.2369109541177749,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_ffn_outtanh,2026,0.203999176621437,0.235610157251358,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2024,0.176456406712532,0.2284826636314392,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2025,0.1727292090654373,0.2184695601463318,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_linear,2026,0.1759480983018875,0.2274616062641143,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2024,0.2039848566055297,0.2358302623033523,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2025,0.2041867971420288,0.236722856760025,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,Solar5,96.0,96,tanh_sin001_ffn_outtanh,2026,0.2040284723043441,0.2357852756977081,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,96,gelu_ffn_linear,2024,0.3015976250171661,0.3514589667320251,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,96,softsign_ffn_linear,2024,0.3027016818523407,0.3505314588546753,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,96,tanh_ffn_linear,2024,0.302766889333725,0.3503179550170898,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,96,tanh_sin001_ffn_linear,2024,0.3027727901935577,0.3503126800060272,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,336,gelu_ffn_linear,2024,0.4228940308094024,0.4321351647377014,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,336,softsign_ffn_linear,2024,0.4282671809196472,0.4339884519577026,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,336,tanh_ffn_linear,2024,0.4293838441371918,0.4340906143188476,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,336,tanh_sin001_ffn_linear,2024,0.4294188320636749,0.4340952038764953,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,720,gelu_ffn_linear,2024,0.4289864897727966,0.4472371935844421,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,720,softsign_ffn_linear,2024,0.4336353540420532,0.4495232999324798,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,720,tanh_ffn_linear,2024,0.4365032613277435,0.4505564868450165,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTh2,96.0,720,tanh_sin001_ffn_linear,2024,0.4365783631801605,0.4505821466445923,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,96,gelu_ffn_linear,2024,0.1842259466648101,0.2691440284252167,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,96,softsign_ffn_linear,2024,0.1842130720615387,0.2685910761356354,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,96,tanh_ffn_linear,2024,0.1838776022195816,0.2682396471500397,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,96,tanh_sin001_ffn_linear,2024,0.1838691085577011,0.2682293057441711,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,336,gelu_ffn_linear,2024,0.3134183883666992,0.3513455986976623,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,336,softsign_ffn_linear,2024,0.3156466782093048,0.3526057600975036,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,336,tanh_ffn_linear,2024,0.3155735731124878,0.3526294529438019,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,336,tanh_sin001_ffn_linear,2024,0.3155714869499206,0.3526275157928467,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,gelu_ffn_linear,2024,0.414091557264328,0.4065375030040741,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,softsign_ffn_linear,2024,0.4154503345489502,0.4068096280097961,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,tanh_ffn_linear,2024,0.4144836366176605,0.4059429168701172,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,tanh_sin001_ffn_linear,2024,0.4144042432308197,0.4058984220027923,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,gelu_ffn_outtanh,2024,0.2996672689914703,0.3488405048847198,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,relu_ffn_outtanh,2024,0.2997343838214874,0.3489730954170227,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,swish_ffn_outtanh,2024,0.3000729382038116,0.348644882440567,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,relu_ffn_linear,2024,0.3015280365943908,0.3516058921813965,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,softsign_ffn_outtanh,2024,0.301622062921524,0.348933607339859,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,swish_ffn_linear,2024,0.3016811907291412,0.3508877456188202,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,tanh_ffn_outtanh,2024,0.3019934892654419,0.3489144742488861,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTh2,96.0,96,tanh_sin001_ffn_outtanh,2024,0.3020112514495849,0.3489163517951965,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,swish_ffn_linear,2024,0.1840196102857589,0.2688771486282348,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,relu_ffn_linear,2024,0.1843142211437225,0.2692257761955261,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,tanh_sin001_ffn_outtanh,2024,0.1847056299448013,0.2685017883777618,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,tanh_ffn_outtanh,2024,0.1847094297409057,0.2685062885284424,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,swish_ffn_outtanh,2024,0.1848336607217788,0.2691372334957123,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,softsign_ffn_outtanh,2024,0.1848736852407455,0.2687351703643799,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,gelu_ffn_outtanh,2024,0.1850590407848358,0.2694789469242096,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,96,relu_ffn_outtanh,2024,0.1851396858692169,0.2696440815925598,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,tanh_ffn_outtanh,2024,0.408508151769638,0.4024522304534912,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,tanh_sin001_ffn_outtanh,2024,0.4085274934768677,0.4024664759635925,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,softsign_ffn_outtanh,2024,0.4096701145172119,0.4029985964298248,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,swish_ffn_outtanh,2024,0.4103966057300567,0.4043412804603576,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,relu_ffn_outtanh,2024,0.4107796549797058,0.4045779109001159,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,gelu_ffn_outtanh,2024,0.4109402000904083,0.404696375131607,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,swish_ffn_linear,2024,0.4140563607215881,0.4062260687351227,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,relu_ffn_linear,2024,0.4144598543643951,0.406553566455841,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv


==> figures/DATA_representative_seed_results.csv <==
block,model,dataset,seq_len,pred_len,config_name,seed,mse,mae,source_file
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2024,0.5368486,0.52527946,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2025,0.6382839,0.58241564,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,gelu_all,2026,0.5188679,0.51635253,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2024,0.5449076,0.52182037,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2025,0.66831094,0.59625256,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,relu_all,2026,0.53551656,0.52231556,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2024,0.497459,0.4985669,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2025,0.55925894,0.53762114,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,48.0,24,tanh_all,2026,0.54234594,0.53370386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2024,1.3769231,0.93896854,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2025,1.4686307,0.9883392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,gelu_all,2026,1.3923918,0.97100973,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2024,1.3993607,0.9709396,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2025,1.4757711,1.0159959,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all,2026,1.5320346,1.0351664,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2024,1.2958399,0.9113355,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2025,1.355508,0.95417404,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh1,336.0,720,tanh_all_outtanh,2026,1.3321762,0.9460095,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2024,4.8942685,1.8629178,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2025,4.1212096,1.753866,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,gelu_all,2026,6.410479,2.1212795,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2024,2.5558522,1.2781074,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2025,3.1507828,1.3658372,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all,2026,3.5262713,1.4565934,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2024,3.021556,1.3905045,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2025,2.6106863,1.3376377,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTh2,336.0,168,tanh_all_outtanh,2026,3.3567765,1.4740363,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2024,1.1021423,0.8160235,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2025,0.83889866,0.6918455,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,gelu_all,2026,0.7159355,0.6366839,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2024,0.8344148,0.7274873,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2025,0.81930083,0.71479386,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_all,2026,0.75209844,0.67337835,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2024,0.85886467,0.74084777,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2025,0.76228577,0.6874703,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,ETTm1,672.0,288,tanh_sin001_all,2026,0.78821504,0.690913,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2024,0.29775715,0.31393737,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2025,0.29904532,0.3145851,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,gelu_all,2026,0.29197434,0.31316468,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2024,0.29376134,0.32030627,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2025,0.29474923,0.31869856,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,tanh_all,2026,0.28973144,0.31637135,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2024,0.2898717,0.3163421,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2025,0.28614452,0.3165879,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar4,96.0,96,enc_tanh_dec_gelu,2026,0.2953307,0.3196392,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2024,0.22501832,0.22250119,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2025,0.22926964,0.22642182,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,gelu_all,2026,0.23548554,0.22958149,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2024,0.21712892,0.21957597,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2025,0.23310821,0.23191638,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all,2026,0.22414623,0.23041195,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2024,0.4056512,0.3184637,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2025,0.40653366,0.31873292,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar1,96.0,96,tanh_all_outtanh,2026,0.40354517,0.31670463,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2024,0.34145528,0.35595632,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2025,0.3556345,0.3666588,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,gelu_all,2026,0.34993142,0.3621788,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2024,0.39515197,0.3989331,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2025,0.33357048,0.3781133,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,tanh_all,2026,0.38658607,0.40290517,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2024,0.38187316,0.3887701,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2025,0.35124233,0.37132606,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: complete grid,Informer,Solar3,96.0,96,enc_tanh_dec_gelu,2026,0.3515462,0.3719046,phase4_remote_results/analysis_current/phase4_protocol_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2024,0.28170848,0.37617865,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2025,0.27301013,0.36847243,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,gelu_all,2026,0.27818567,0.3718294,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,tanh_all,2024,0.2928211,0.38690075,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2024,0.2773028,0.37465695,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2026,0.2782687,0.373275,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Electricity,96.0,96,enc_gelu_dec_tanh,2025,0.26676333,0.3651754,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2024,0.7252719,0.39455998,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2026,0.7577309,0.40483505,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,gelu_all,2025,0.767386,0.41433752,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,tanh_all,2024,0.7544622,0.40769103,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,192,enc_gelu_dec_tanh,2024,0.73528135,0.40051425,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2024,0.76666105,0.42183554,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2025,0.81860703,0.44259605,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,gelu_all,2026,0.75247335,0.41123328,.aris/phase9_multiseed_confirmation_20260605/analysis/phase9_confirmation_raw_runs.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,tanh_all,2024,0.738366,0.40632322,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
Informer: held-out and confirmation,Informer,Traffic,96.0,336,enc_gelu_dec_tanh,2024,0.7563695,0.4161739,.aris/phase8_clean_heldout_20260605/router_eval/phase8_oracle_raw_dedup.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2024,0.3286780118942261,0.3846927583217621,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2025,0.3288261592388153,0.3851226270198822,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,gelu_ffn_linear,2026,0.3278459310531616,0.383330762386322,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2024,0.3328077495098114,0.3817491233348846,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2025,0.3348958194255829,0.3830414414405823,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_linear,2026,0.3318679630756378,0.3813750743865967,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2024,0.3394889831542969,0.3855921924114227,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2025,0.3442534506320953,0.3886013329029083,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
PatchTST: regime and output placement,PatchTST,ETTh2,336.0,336,tanh_ffn_outtanh,2026,0.3384269475936889,0.3857076466083526,patchtst_remote_results/analysis_patchtst_transfer_actfix/patchtst_transfer_raw.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,gelu_ffn_linear,2024,0.414091557264328,0.4065375030040741,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: static regime,iTransformer,ETTm2,96.0,720,tanh_ffn_linear,2024,0.4144836366176605,0.4059429168701172,itransformer_remote_results/analysis_itransformer_stage1_actfix3/itransformer_protocol_raw_dedup.csv
iTransformer: output placement,iTransformer,ETTm2,96.0,720,tanh_ffn_outtanh,2024,0.408508151769638,0.4024522304534912,itransformer_remote_results/analysis_itransformer_placeprobe_20260522/itransformer_placeprobe_all_rows.csv


==> figures/DATA_selector_mse_mae_reduction.csv <==
method,label,n,mse_reduction,mae_reduction
gelu,GELU,51,0.0,0.0
cf_sbc,CF-SBC,51,0.297031665620915,0.06872157908496732
satzilla_ridge_cost,SATzilla-style,51,0.2633813861764706,0.06496456084967318
cart_cost,CART,51,0.2965491157647059,0.06664197183006534
ripper_pairwise,RIPPER,51,0.26377930438562086,0.06053351980392154
llm_v2_current,Full policy,51,0.2982948214379084,0.07101198307189541


==> manifest.json <==
{
  "Definitions/journalnames.tex": "f4944f272ae0bfaccedb926f4da5ce40c0dabead50482afae191989430fb66dc",
  "Definitions/logo-mdpi.eps": "f02d31469c6b2666c9de2da8d8731773bce3751d2fa99a27ff4bcf61a106cdcf",
  "Definitions/logo-mdpi.pdf": "9d324a8cd045773335c367a5d83f3a3eb7aa3cc24d9248be398827136dadd23b",
  "Definitions/logo-orcid.pdf": "0558a0097dc4d1ffe3f4a1b3c9b4b98c6e568eac7d7439d447ca56ed1a8ec759",
  "Definitions/logo-updates.eps": "b84b986524ff2e47afb07ecd5ef6d33cd85bc4b88d2053fdfb3e83210d695831",
  "Definitions/logo-updates.pdf": "48aab7c4dcb632fcf424c46f551e5513a59d4f3fc13dc9ab8131f1fe271ecce4",
  "Definitions/mdpi.bst": "3b747eee144173c46a43562ead905c26322c7cb394e350a925d36dcf63884680",
  "Definitions/mdpi.cls": "62979fe0fe0f72a57adc1ad683add9b0138f1dae635d1da4ae48a4d811159e40",
  "Definitions/mdpi_apacite.bst": "c7fffe0231922e5521dc360889fafe941ee26d154c1ce4e167e4ec9f2d13498f",
  "Definitions/mdpi_apacite.sty": "9e9bb23ded45f7f76236ad304d4bda2c066fb48041b272cebc20f940c17865a7",
  "Definitions/mdpi_chicago.bst": "4a73faf6e0cf1a225d1b9a41a6955d3cc29a55c5fdce662177d00eee3946ce36",
  "MDPI_REVISION_NOTES.md": "c162ef2b6a9a9a1463a5ba656ff6da265e4d511eeb861fd192ecb2f04a845901",
  "README.txt": "37defd703bcc143647f27af0ee221c9f1d46aaa49af93e98219bca45c39eda2f",
  "artifacts/data_protocol/README.md": "bc0127b7e9242e576622df176c42fa8b5fba2dd4ad061f496f29689d86d23d41",
  "artifacts/data_protocol/checksums.json": "0408cf86a9efb1b398eb4bd44129501820bde2f6dc3159663eab9e6a14e2fa4c",
  "artifacts/data_protocol/dataset_manifest.json": "7b1f6db3e12205772b59e2e16400a39c3ddaf967d88e8d817eb1725b1e090004",
  "artifacts/data_protocol/protocol_source/PatchTST/PatchTST_supervised/data_provider/data_factory.py": "792c7f923779f40c1cd70847c67c276b36cebb3c6a139dcb3aed5ab5773192d5",
  "artifacts/data_protocol/protocol_source/PatchTST/PatchTST_supervised/data_provider/data_loader.py": "1d49e2207ae1fa5ae7c1ddbe4be0f38e9b2a73ebc851a16e02681f26f843905e",
  "artifacts/data_protocol/protocol_source/PatchTST/PatchTST_supervised/scripts/build_patchtst_queue_manifest.py": "6150666dca5ce7cb47c97529debf4aca895d65222f80c9d079869d787c435483",
  "artifacts/data_protocol/protocol_source/PatchTST/PatchTST_supervised/scripts/patchtst_common.py": "8e4ca733ee24a85f0001a027b7fbf7d81d6da49b4e00fcadc6fbfe83d7135318",
  "artifacts/data_protocol/protocol_source/PatchTST/PatchTST_supervised/utils/tools.py": "460e6b9d53b673259ae293464b2febd4a08e3cccf312c72d646cb09569f5c4f3",
  "artifacts/data_protocol/protocol_source/iTransformer/data_provider/data_factory.py": "767842dd13738391e0b850dc4b6d869350946fe8f0382ccf04bf472889c8b6e5",
  "artifacts/data_protocol/protocol_source/iTransformer/data_provider/data_loader.py": "a9702e9bd99700cdb3b5b573eb366b666988b068b2d19a57f93c933db0d40a20",
  "artifacts/data_protocol/protocol_source/iTransformer/run.py": "ffb4b3ae90412b9a06297b7a60e97778bc231972c0647c682b06443a46937424",
  "artifacts/data_protocol/protocol_source/iTransformer/scripts/build_itransformer_queue_manifest.py": "8588760af5fe3b8bfb7c8919519cfedee370d59ea1f3e3a3a534b2ae3bc6f857",
  "artifacts/data_protocol/protocol_source/iTransformer/scripts/itransformer_common.py": "19a0bf5050087970f57c68b65ffd68875167f013e6b91ba58c41260884efe900",
  "artifacts/data_protocol/protocol_source/iTransformer/utils/tools.py": "c569f74b28278aae696f9a518913eb1b784cbb2cacbb4af1b1d138bdd55de11b",
  "artifacts/data_protocol/protocol_source/lee_ocil/data/data_loader.py": "3569a89bb12b860d83bfc6a30b1bcc1b0b1b74ab581acf5a5a5a2dbee22841e3",
  "artifacts/data_protocol/protocol_source/lee_ocil/exp/exp_config.py": "1526e989068317bfc00a89ed14d9d7816d4c35b730c2de727bccac150a47782a",
  "artifacts/data_protocol/protocol_source/lee_ocil/exp/exp_informer.py": "26cc2c10536b1511e5083e46b5020a868143e638574afe8de3583612a31d2f92",
  "artifacts/data_protocol/protocol_source/lee_ocil/scripts/phase4_common.py": "7b026111d39435bce0f521f6f29b05ea5fbf5faebdbb3ab115525fd1e2f3164f",
  "artifacts/data_protocol/protocol_source/lee_ocil/utils/timefeatures.py": "ba5e80ec6e3d5b7f6d9876b093f44e8df4d14d4abc3184711f307423c1328850",
  "artifacts/data_protocol/protocol_source/lee_ocil/utils/tools.py": "67639bee05c13611cd50ad6999183c66140fb66a57a515ac492a618667ed9b07",
  "artifacts/data_protocol/reconstruct_solar.py": "f8e2491b38973f394e28d8b7699643799dbe8bfe65b6472daf2c234e5e8d1a4c",
  "artifacts/data_protocol/retained_run_configs.json": "74bbd7a0a1440dd9c91945649a169502be139f7a62dbc2b0d92136b17b90b698",
  "artifacts/data_protocol/solar4_missing_value_repair.md": "a20d718f8c243cc84115f1bbc558239abbc06dfaff03d25efb2781b1c2933fda",
  "artifacts/data_protocol/solar_source_verification.json": "402b1c805303437174dcbcf1b90b1252c8af273a59eab9ed7436aa61f9ce1ebf",
  "artifacts/data_protocol/training_protocols.csv": "ffeb97a5c22a03eb8424c0d5728c514eda44ffd0397243e5031395b0fa1a3830",
  "artifacts/data_protocol/training_runs.csv": "a3d5142450937d0549dc416a56a8bfe592b24cc76a484fdf53359d9da26bbc79",
  "artifacts/rule_induction/README.md": "c40963b233b3e0e4a3aad8fbc14087ef6037c4b6a6a0f6fe174bcd24ceb16360",
  "artifacts/rule_induction/artifact_manifest.json": "37204ef91a9b4c73b2d0f8d173011a09eb4b2190adc3f0593485b3dddf6a9aeb",
  "artifacts/rule_induction/checksums.json": "40d6fddb49e6a847f50a0810be17b55f2fcdc9944777990a8d830234f88b3d73",
  "artifacts/rule_induction/code/analyze_factor_effects.py": "10e5236d83844f71693bc418fdc4d36233facbf3239460bb4cab3f3911f13f9b",
  "artifacts/rule_induction/code/export_rule_induction_packet.py": "5e1d07a18571bac03163e99392671061b66a6102d680cf157a75250b8729ce9e",
  "artifacts/rule_induction/code/generate_factors.py": "5712121f8ba6663cdfb36f5c4d3b1d5a8a27f83ef35626ad5cb063c1df0c0142",
  "artifacts/rule_induction/code/phase4_common.py": "7b026111d39435bce0f521f6f29b05ea5fbf5faebdbb3ab115525fd1e2f3164f",
  "artifacts/rule_induction/code/phase4_model_aware_router.py": "7f1867d09536a16b39b647cbd61501f689d01b928cb4334ba456a823c438c1c0",
  "artifacts/rule_induction/code/phase4_pairwise_factor_router.py": "6fb6a776abe068e212068fa18a0e0621864a2c25a2d674d4b2ded224ea0c07e3",
  "artifacts/rule_induction/code/phase4_report_utils.py": "93e4cbc9024b0241b1ee700eea58f9cc8c57235a2e7005cac07acf06795c514a",
  "artifacts/rule_induction/code/phase4_router_feasibility.py": "ba5914c97546d69ed52bff9c2a2702ac7f4cbfe3e329b49522969c538a263672",
  "artifacts/rule_induction/code/phase4_summary_factor_bins.py": "54ad6dd7854df52af22185a65e9eb50203d8c76ad2482f38135f3ce77493b92a",
  "artifacts/rule_induction/code/phase6_hierarchical_router_eval.py": "aa638dcd2ee47d99791811e80d2672d22110d63df03aaadcdcb9db7ab81a2ec8",
  "artifacts/rule_induction/code/phase7_frozen_rule_router_eval.py": "5834bfa1f8d427ccc905e2bc09cc4281603faabf188184fabf5d0d75a3a1fe9b",
  "artifacts/rule_induction/code/phase9_leave_dataset_router_eval.py": "6a896a760b4f8f480f8937fde6b74df326ea823a992b623bd2234d324dd39ff2",
  "artifacts/rule_induction/code/validate_rule_templates.py": "455ae6230f4f47a1fb8ce6b2bf66f9755c39ebaa4bf362d2917a0f6347c9b575",
  "artifacts/rule_induction/data/phase9_unified_cells.csv": "f7da734072c6dae92f9f680221d6d7c786c79506ae5043e49633aa50a8474646",
  "artifacts/rule_induction/data/phase9_unified_informer_results.csv": "94fb47ab8d1d5d1523927adbd6d183cf3d5e74b6fa17d2bc6441d1383d86604b",
  "artifacts/rule_induction/data/phase9_unified_pairs.csv": "c627fdf3c73c0dff7bb493d994c9d7b7d15e6fa655a92763981f7363388d6191",
  "artifacts/rule_induction/evaluated_templates.json": "67305b227d07d81e2b7ef59f0f5e5ebe94a1e9965535a4c0b5360df7f5e4a668",
  "artifacts/rule_induction/expected/phase9_llm_v2_accepted_rules.csv": "ced5cd8cbaff35d23e3685e6ecec9ff7f7763a9a4695c050f1beb9b872044953",
  "artifacts/rule_induction/expected/phase9_llm_v2_cell_predictions.csv": "ad0a1ccdff875e1ddae51e4a20329341328e13d564e7512828c86e829502f686",
  "artifacts/rule_induction/expected/phase9_llm_v2_rejected_rules.csv": "7bac43bbd05842ce237e6589bbb5f442c72fe71d7e1cf269e1089a7f5ead5286",
  "artifacts/rule_induction/expected/phase9_llm_v2_summary.csv": "5c54b6825a37770e2d32d162e78a890656da4db1396c664902456619126179cb",
  "artifacts/rule_induction/historical_task_prompt_en.txt": "8e3e3d7264e6b9ab95b23bd8c588a704936e860ea9deffc27f9d148fcb1606be",
  "artifacts/rule_induction/historical_task_prompt_zh.md": "56a735a9938d658edeeebf81e787a518c2c8c1350e09d12a4c053168012e4410",
  "artifacts/rule_induction/lee_oc.py": "8b1a5f0e55e76353967d6c48688400ae53a1a8cf5633c80a4aebc344683d3889",
  "artifacts/rule_induction/model_config.json": "6904d05f692db0c15006aef67698f603cf6879dadf78bc0e0157b2afd18256f6",
  "artifacts/rule_induction/models/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
  "artifacts/rule_induction/models/activations.py": "0d0016311548f7ac536afc38ae2d514fe79c5593a838ef300050492d8ffdbfdb",
  "artifacts/rule_induction/normalized_prompt_v1.txt": "c3bab67638e903021a66f19cbae254c2b8f3104849b8152ff1fd7017c5250da5",
  "artifacts/rule_induction/recovered_provenance.json": "33b5d7ee23e136987f225274c4846bf62ddefb56c16fc56823d6044e962c9470",
  "artifacts/rule_induction/replay.py": "efd95d1e713670f5f1becd595fdc26b9f35864c3aef481603fb5ce8289bdf5b4",
  "artifacts/rule_induction/replay_validation.json": "595ed96464f605e9bac9570b073c354dd5fb928122c7e9178371b766ae073e35",
  "artifacts/rule_induction/requirements.txt": "ae69efe18bb76b279f6686d961e95d7b42712b03bc8aafffe000c011806cae31",
  "artifacts/rule_induction/rule_template.schema.json": "68dd36b4412dfae62d23e7b3fa500fbcbcaf388f261b0e34aaf791fba5501fd4",
  "figures/DATA_all_seed_results.csv": "ba001a2c32f1f2d817f97b356bf162788e992747ba08067fd82080e54baefd76",
  "figures/DATA_representative_seed_results.csv": "f9df24de82b37a00f01275072550bb18a9d4983812e6f121d192527b49310a00",
  "figures/DATA_selector_mse_mae_reduction.csv": "1149a7d0b01260c3e643bf2e46a116aadc9770da4af4a03ef99c9c8638c41db7",
  "figures/fig_phase4_static_gain_boxplot.pdf": "5a4f358cbe7594a65595208c8335bcb70b28bfa6b8ae4a51b391b64841570fd3",
  "figures/fig_policy_evidence_mdpi.pdf": "3c29fb178b92d2079e59c5e24c851a203367ebd9d18040846e9343e59e3ce08e",
  "main.tex": "85e5ffcee2d9e9da539806cee97bc8cd17937c885300897c0bb571ec962e58d6",
  "references.bib": "bbca96c5662eadfbcbda09ba947be0b50a3e9831089e3dd706ded33df8759a83"
}

